Probable Object Location (POLo) Score Estimation for Efficient Object Goal Navigation

To advance the field of autonomous robotics, particularly in object search tasks within unexplored environments, we introduce a novel framework centered around the Probable Object Location (POLo) score. Utilizing a 3D object probability map, the POLo score allows the agent to make data-driven decisions for efficient object search. We further enhance the framework's practicality by introducing POLoNet, a neural network trained to approximate the computationally intensive POLo score. Our approach addresses critical limitations of both end-to-end reinforcement learning methods, which suffer from memory decay over long-horizon tasks, and traditional map-based methods that neglect visibility constraints. Our experiments, involving the first phase of the OVMM 2023 challenge, demonstrate that an agent equipped with POLoNet significantly outperforms a range of baseline methods, including end-to-end RL techniques and prior map-based strategies. To provide a comprehensive evaluation, we introduce new performance metrics that offer insights into the efficiency and effectiveness of various agents in object goal navigation.

==> results.dat <==
step_num,RL_E,RL_C,FBE_E,FBE_C,UR_E,UR_C
0,4.570437499999999,0.0399125,4.551762499999999,0.045687500000000006,5.206125000000002,0.054925000000000015
1,5.737375000000001,0.0464375,5.731649999999998,0.05239999999999998,9.104400000000005,0.10284999999999997
2,6.609012499999994,0.049475,6.826537500000001,0.05963749999999998,13.077187500000006,0.14887499999999998
3,7.800937500000006,0.05399999999999999,7.9006250000000025,0.06611249999999999,16.7254,0.20067499999999996
4,8.913762500000004,0.05781249999999999,9.009875000000001,0.07325000000000001,20.916074999999992,0.2558875
5,9.965350000000006,0.06226249999999999,10.096362500000001,0.0794125,24.440862499999998,0.3215625
6,10.981625,0.06706249999999998,11.125237500000003,0.08648750000000004,28.675762499999998,0.3634625
7,11.969600000000003,0.072775,12.274262500000006,0.09372500000000002,32.977025000000005,0.4035250000000001
8,12.880349999999991,0.0782875,13.423912499999997,0.09975000000000003,36.4843875,0.43660000000000004
9,13.803212499999997,0.08088750000000004,14.475387499999995,0.10421250000000004,36.4848375,0.43660000000000004
10,14.566437499999996,0.08430000000000001,15.457037500000004,0.11017500000000004,36.79476249999999,0.43807500000000005
11,15.364250000000002,0.08756250000000002,16.303012499999998,0.11525,37.026574999999994,0.43965000000000004
12,16.0820625,0.09178750000000002,16.661599999999996,0.11891250000000003,37.20433750000001,0.44087499999999996
13,16.847300000000004,0.09678750000000003,16.923175000000004,0.12107500000000003,37.24672500000001,0.4422124999999999
14,17.58795,0.10130000000000004,17.1507,0.12555000000000002,37.53627499999999,0.4453374999999999
15,18.328599999999998,0.10467499999999999,17.42237499999999,0.12848750000000003,37.73383749999999,0.44762500000000005
16,18.987112500000002,0.1076625,17.7105875,0.132025,37.944900000000004,0.4507000000000001
17,19.67268750000001,0.11184999999999996,17.956337500000004,0.135025,38.03525,0.45215000000000005
18,20.410787500000005,0.11523749999999999,18.3183,0.14097500000000002,38.38587499999997,0.45367499999999994
19,21.178737500000008,0.11950000000000001,18.670449999999995,0.14526250000000002,38.69167500000001,0.4562
20,21.884925,0.12318749999999999,18.9073,0.14846250000000005,38.9505625,0.45868749999999997
21,22.520062499999998,0.125175,19.126549999999995,0.15185,39.1308875,0.4623124999999998
22,23.134962500000015,0.1281,19.349212499999986,0.15393749999999998,39.404587500000005,0.46715
23,23.825987499999986,0.1296125,19.58435,0.1575625,39.63100000000003,0.4707124999999999
24,24.60682500000001,0.13221249999999998,19.8807875,0.16259999999999997,39.87977500000001,0.4756875000000001
25,25.430774999999997,0.13503749999999998,20.153500000000008,0.166925,40.1421875,0.48026250000000004
26,26.333262499999975,0.1368,20.337062500000005,0.17212499999999997,40.36043750000002,0.48724999999999996
27,27.297874999999987,0.13984999999999997,20.517387500000012,0.175475,40.70050000000002,0.4913124999999999
28,28.238987500000007,0.1453625,20.717875000000014,0.178675,41.054862500000006,0.49627499999999997
29,29.12633750000002,0.150475,20.929800000000004,0.18075,41.43773750000001,0.5013124999999999
30,30.004299999999997,0.1527,21.152775000000005,0.18386249999999996,41.75898750000002,0.505675
31,30.71516250000003,0.15567499999999998,21.505162499999997,0.18633749999999996,42.07786250000001,0.509675
32,31.353500000000018,0.15844999999999998,21.954612499999993,0.18902499999999997,42.289925000000004,0.5121999999999999
33,31.97822500000002,0.16096249999999995,22.450687499999994,0.19054999999999997,42.54735000000001,0.5155250000000001
34,32.53971249999999,0.16264999999999993,22.91379999999999,0.19275000000000003,42.82670000000001,0.5191250000000002
35,33.076912500000006,0.1648999999999999,23.33389999999999,0.19667500000000002,43.23234999999997,0.5239875
36,33.64583749999999,0.16764999999999985,23.737724999999998,0.20056250000000003,43.5631625,0.527175
37,34.33201250000001,0.1690624999999999,24.107725000000006,0.20438749999999994,43.82242500000001,0.5305249999999999
38,35.06907499999999,0.17217499999999986,24.537124999999993,0.20835,44.179412500000026,0.5348749999999999
39,35.70379999999999,0.17586249999999987,24.99336249999999,0.21137499999999998,44.50156250000003,0.5357125
40,36.38528749999999,0.17874999999999985,25.436124999999997,0.21343749999999997,44.843925000000034,0.5381874999999998
41,36.95334999999999,0.1816749999999999,25.899349999999977,0.21463749999999993,45.06737500000001,0.5414499999999999
42,37.561924999999995,0.18587499999999987,26.387962499999993,0.21725000000000003,45.46549999999999,0.5462624999999999
43,38.23676250000001,0.18927499999999983,26.853450000000013,0.2200375,45.8787375,0.5490999999999999
44,38.888062500000004,0.19254999999999994,27.293449999999996,0.22312499999999996,46.26362500000004,0.5547374999999999
45,39.568487500000025,0.19798749999999987,27.665612499999984,0.22662499999999997,46.59762500000001,0.5592499999999999
46,40.176975000000006,0.20246249999999993,28.043749999999996,0.2286875,46.91135000000001,0.5635499999999999
47,40.7563125,0.20442499999999997,28.409612499999994,0.23235,47.20572500000002,0.5673625000000001
48,41.38230000000001,0.20748750000000002,28.728962499999984,0.2355875,47.62658750000001,0.5691375000000001
49,41.95887500000004,0.210575,29.086837499999998,0.23728749999999998,47.9645125,0.5714375000000002
50,42.496150000000036,0.21327500000000005,29.46238750000001,0.24109999999999995,48.26587500000002,0.5732
51,43.096362500000026,0.2167624999999999,29.83818749999999,0.24463749999999995,48.50735000000003,0.5773375000000001
52,43.68120000000003,0.21976249999999994,30.184174999999986,0.24691249999999992,48.77453749999999,0.5816
53,44.332437500000005,0.22436249999999994,30.449887499999992,0.24888749999999998,49.038574999999994,0.5846750000000001
54,45.07185000000004,0.2300249999999999,30.805974999999993,0.2519125,49.35230000000004,0.58875
55,45.798512499999994,0.23379999999999992,31.0847625,0.2548625,49.69591250000001,0.5928249999999999
56,46.50555,0.2382249999999999,31.326575000000005,0.25812499999999994,49.92933750000001,0.5964249999999999
57,47.09406250000001,0.24198749999999997,31.608400000000007,0.2605374999999999,50.271837500000004,0.5986625
58,47.62193749999997,0.24566249999999998,31.87386249999999,0.26232500000000003,50.58896250000004,0.5998625
59,48.077700000000014,0.24741249999999998,32.16076249999999,0.2631875,50.8098,0.6018874999999999
60,48.49692499999998,0.249925,32.47715000000002,0.2642,51.03286249999999,0.6056
61,48.97206249999999,0.2528875,32.684512500000004,0.26573749999999996,51.24050000000001,0.6076999999999999
62,49.48244999999999,0.2545125,32.88346249999999,0.2693,51.660437499999986,0.6116874999999999
63,49.98333750000002,0.25646250000000004,33.16273750000002,0.27336249999999995,52.0018375,0.6155624999999999
64,50.51819999999998,0.2596124999999999,33.38477500000002,0.2755375,52.21117500000001,0.6178999999999999
65,51.094987499999974,0.2634374999999999,33.586050000000014,0.277275,52.492762499999984,0.6213874999999998
66,51.5837875,0.26927499999999993,33.82408750000004,0.27885000000000004,52.828574999999994,0.625975
67,52.0318,0.2756124999999999,34.11673750000002,0.27977500000000005,53.16374999999999,0.6326749999999999
68,52.56702500000004,0.27974999999999994,34.40548750000001,0.2826500000000001,53.46048750000004,0.6371625
69,53.0662,0.2870249999999999,34.74578750000002,0.2853125000000001,53.73810000000004,0.6410624999999998
70,53.496375000000036,0.29247499999999993,35.09380000000001,0.2887500000000001,53.97258750000002,0.6430624999999998
71,53.82721250000002,0.29525,35.45118750000001,0.29261250000000005,54.25127500000004,0.6470124999999998
72,54.21381250000004,0.29786250000000003,35.69534999999999,0.2936500000000001,54.44196250000001,0.6486999999999999
73,54.72630000000003,0.29986250000000003,35.9566375,0.29540000000000005,54.75703750000002,0.6528124999999999
74,55.19458750000002,0.30255,36.23753749999997,0.29682500000000006,55.073087500000035,0.656175
75,55.7216875,0.3056749999999999,36.51737499999999,0.2985625000000001,55.32186250000001,0.6604499999999998
76,56.28206249999996,0.30927499999999997,36.78508749999999,0.3010750000000001,55.64116250000001,0.6635124999999996
77,56.769675,0.3101624999999999,37.0649875,0.3032625,55.998162500000035,0.6657874999999998
78,57.18083749999997,0.31227499999999997,37.302749999999996,0.3070125,56.40202500000001,0.6683749999999996
79,57.63286250000001,0.31671250000000006,37.51238749999999,0.30957500000000004,56.61255,0.6750999999999998
80,58.10041250000003,0.32007500000000005,37.785262499999995,0.31311250000000007,56.88410000000003,0.6815999999999997
81,58.60656249999998,0.3233875000000001,38.046662499999975,0.31586250000000005,57.20747500000004,0.6876124999999996
82,59.0239375,0.32483750000000006,38.305187499999995,0.31836250000000005,57.438225000000045,0.6897124999999995
83,59.450525000000006,0.32653750000000015,38.54344999999999,0.320975,57.7016875,0.6933749999999995
84,59.90141249999998,0.32906250000000015,38.805074999999995,0.3239875000000001,57.92468750000001,0.6991999999999995
85,60.309037499999995,0.3305875000000001,39.12448750000001,0.32655,58.14173750000002,0.7018249999999995
86,60.670912499999986,0.3335125000000001,39.45116250000001,0.32805000000000006,58.344887499999984,0.7042749999999997
87,61.00212499999997,0.3365625000000001,39.820637500000004,0.33003750000000004,58.62853750000002,0.7076874999999996
88,61.37757500000002,0.33845,40.143599999999985,0.3310875,58.86570000000002,0.7104374999999996
89,61.73985,0.33932500000000004,40.324862500000016,0.33230000000000004,59.2397625,0.7129749999999997
90,62.14332500000003,0.3410624999999999,40.506887500000005,0.3327250000000001,59.51661250000003,0.7151499999999997
91,62.569262499999994,0.34354999999999997,40.778025,0.3333,59.69047500000002,0.7156624999999995
92,63.00148750000001,0.34476249999999986,40.941375,0.33495,59.900837499999994,0.7166874999999997
93,63.430375,0.3473749999999998,41.10436250000001,0.3376000000000001,60.12525000000001,0.7177499999999997
94,63.94651250000002,0.3504749999999999,41.320062500000006,0.34063750000000015,60.31472499999999,0.7200124999999997
95,64.35278749999995,0.35508749999999983,41.50151249999999,0.34407499999999996,60.49592500000001,0.7227874999999996
96,64.708425,0.3587125,41.70377500000001,0.3459125,60.765712500000035,0.7276499999999996
97,65.09575000000001,0.365875,41.955862499999995,0.34821250000000004,61.14583749999998,0.7304499999999996
98,65.47881250000005,0.3721625000000001,42.170637499999984,0.35245000000000004,61.459874999999954,0.7339499999999997
99,65.82355000000003,0.375575,42.352349999999994,0.3538,61.74279999999999,0.7366374999999995
100,66.15602500000003,0.37847499999999995,42.55736249999999,0.35456250000000006,61.997675000000015,0.7395499999999996
101,66.52444999999999,0.38054999999999983,42.822462499999986,0.3561125,62.240074999999976,0.7435874999999997
102,66.87523750000005,0.38267499999999993,43.15046249999998,0.3581624999999999,62.55811250000001,0.7472999999999995
103,67.30826250000004,0.38576249999999995,43.45125,0.3602124999999999,62.904574999999994,0.7495374999999994
104,67.74242500000003,0.3898625,43.7728625,0.3636124999999999,63.46388750000001,0.7536874999999994
105,68.13026250000001,0.39317499999999994,44.0255625,0.3669249999999999,63.81714999999998,0.7597374999999994
106,68.55539999999998,0.39618749999999997,44.28052499999997,0.36816249999999984,64.113025,0.7647624999999995
107,68.97545000000001,0.39760000000000006,44.4503,0.3695874999999998,64.343675,0.7702624999999996
108,69.31639999999999,0.3989000000000001,44.6077875,0.3712374999999998,64.5974625,0.7731874999999997
109,69.666,0.4011500000000002,44.78612499999999,0.3748999999999998,64.88834999999996,0.7758249999999995
110,69.9955875,0.40502500000000013,44.973487500000005,0.37713749999999985,65.15937499999997,0.7778999999999996
111,70.273525,0.41052500000000003,45.15305,0.3788374999999998,65.35512499999999,0.7818499999999997
112,70.52646249999998,0.41566250000000005,45.38966249999999,0.3798374999999998,65.53976250000001,0.7865624999999994
113,70.82051249999994,0.4199125,45.63946249999999,0.3809499999999998,65.8124,0.7882624999999996
114,71.0885625,0.4264125000000001,45.88298749999996,0.38207499999999983,66.01226249999999,0.7893249999999997
115,71.4240125,0.4303500000000001,46.024387499999975,0.3837874999999999,66.30295,0.7915749999999997
116,71.75236250000002,0.4337875000000001,46.15771249999996,0.38507499999999995,66.60573749999999,0.7957124999999998
117,72.11104999999999,0.4381375000000001,46.31279999999998,0.3863874999999999,66.90923750000002,0.7977874999999998
118,72.53206250000004,0.441575,46.493762499999995,0.3885874999999999,67.32228750000002,0.8033124999999997
119,72.90735000000001,0.443875,46.8307375,0.39096249999999977,67.572,0.8081124999999999
120,73.26517499999996,0.4459375000000001,47.09685,0.39207499999999984,67.823375,0.8113749999999998
121,73.60896249999999,0.44825000000000004,47.28936250000001,0.39299999999999985,68.11725000000001,0.8148499999999999
122,73.9364125,0.44994999999999996,47.49391249999999,0.39413749999999986,68.35855000000002,0.8176124999999997
123,74.267875,0.4521374999999999,47.729749999999996,0.3964999999999998,68.66538750000004,0.8199374999999997
124,74.58468750000003,0.45552499999999996,47.95758749999998,0.39923749999999975,68.89720000000004,0.8221624999999997
125,74.8562,0.46072500000000005,48.13337500000001,0.40252499999999974,69.28053750000002,0.8270124999999997
126,75.09317500000002,0.46622499999999995,48.369350000000004,0.4074749999999998,69.52267499999999,0.8310249999999997
127,75.38712500000003,0.4699124999999998,48.64472499999999,0.41182499999999983,69.71257500000003,0.8334999999999997
128,75.6081125,0.47364999999999996,48.84155,0.4131124999999999,70.08233750000001,0.8364374999999997
129,75.84293749999998,0.4761125,49.06120000000004,0.4160999999999998,70.45683749999998,0.8393624999999997
130,76.11371250000002,0.4777875000000001,49.27680000000002,0.41777499999999973,70.64162499999998,0.8400249999999997
131,76.36540000000004,0.48045000000000004,49.49806250000003,0.4193749999999997,70.78297499999996,0.8424874999999997
132,76.601125,0.4829874999999999,49.77928749999999,0.4205374999999997,70.9084875,0.8444249999999994
133,76.84355000000002,0.4859249999999999,50.102212500000014,0.4228874999999997,71.184525,0.8463624999999995
134,77.12055000000001,0.48883749999999987,50.42418750000004,0.4257124999999997,71.52701249999998,0.8470249999999997
135,77.432225,0.4912624999999998,50.64717500000003,0.42883749999999976,71.77138749999996,0.8477499999999997
136,77.73700000000001,0.49391249999999975,50.82238750000004,0.4312124999999998,71.95788749999997,0.8485624999999998
137,78.0119625,0.497675,51.03868749999999,0.43347499999999967,72.1262875,0.8503999999999998
138,78.28698750000004,0.5025999999999999,51.29865000000005,0.43396249999999975,72.2621375,0.8533374999999996
139,78.5094,0.5048749999999999,51.54106250000005,0.43428749999999966,72.45595000000002,0.8567124999999998
140,78.7286,0.5067499999999999,51.726550000000024,0.4366124999999997,72.55914999999997,0.8588249999999998
141,79.00303750000002,0.5096499999999999,51.95096250000003,0.4376124999999997,72.73349999999999,0.8605999999999996
142,79.27447500000005,0.5109499999999998,52.11916250000003,0.43849999999999967,72.85763749999998,0.8616374999999995
143,79.5771875,0.5130999999999998,52.3173,0.4406499999999996,73.12496250000002,0.8630624999999995
144,79.87237500000002,0.5143749999999997,52.505275000000005,0.4422499999999996,73.43565000000004,0.8657499999999998
145,80.15911250000002,0.5162249999999996,52.650425000000006,0.44531249999999956,73.74375000000002,0.8686374999999995
146,80.45371250000002,0.5177374999999997,52.7981375,0.44756249999999953,73.99368750000002,0.8703499999999995
147,80.71415000000006,0.5186624999999997,52.931462500000016,0.44976249999999957,74.29721250000004,0.8750124999999997
148,80.93707500000002,0.5199874999999998,53.09607500000003,0.45183749999999956,74.59655,0.8793624999999997
149,81.1699375,0.5208124999999998,53.280450000000016,0.4531749999999996,74.91198749999998,0.8829499999999996
150,81.39997500000004,0.5224624999999999,53.55675000000001,0.45578749999999957,75.10056250000001,0.8842374999999996
151,81.68451250000001,0.5247124999999998,53.813325000000006,0.4590749999999996,75.2391125,0.8858249999999996
152,81.93810000000002,0.5255249999999998,54.04460000000007,0.4607874999999997,75.33623750000004,0.8887249999999995
153,82.16321250000003,0.5256624999999997,54.26348750000001,0.4626624999999997,75.461725,0.8892124999999996
154,82.38817500000003,0.5262874999999998,54.45791250000005,0.46391249999999973,75.64405000000002,0.8896749999999995
155,82.60592500000001,0.5268374999999996,54.589237500000024,0.46597499999999953,75.87607500000006,0.8926374999999998
156,82.82736250000005,0.5273749999999998,54.772950000000016,0.4684874999999996,76.17861250000001,0.8945624999999996
157,83.04735000000002,0.5281999999999998,54.950824999999995,0.4719749999999995,76.42368750000003,0.8965749999999997
158,83.28571250000003,0.5293874999999997,55.093787500000055,0.47489999999999954,76.69810000000003,0.8979249999999996
159,83.508725,0.5312499999999997,55.22522500000001,0.4768124999999996,76.95027499999999,0.8996249999999995
160,83.72128750000002,0.5315374999999998,55.45336250000004,0.47778749999999953,77.29476249999999,0.9010124999999995
161,83.95805000000004,0.5322249999999998,55.6375625,0.47949999999999954,77.59482500000001,0.9028124999999995
162,84.21842500000004,0.5335999999999997,55.87408750000002,0.48127499999999945,77.80436250000001,0.9046499999999995
163,84.48567499999999,0.5362124999999999,56.12135,0.4830499999999996,77.97108749999998,0.9062124999999994
164,84.78487500000001,0.5382374999999998,56.32016250000003,0.4856499999999997,78.18936249999999,0.9068499999999995
165,85.05563750000005,0.5406249999999999,56.52017500000004,0.48931249999999976,78.30527499999995,0.9085124999999992
166,85.31473750000004,0.5438874999999999,56.71456250000003,0.4930624999999997,78.43685,0.9107999999999996
167,85.49265000000003,0.5466499999999999,56.92405000000002,0.49553749999999985,78.59076249999998,0.9128749999999995
168,85.67428750000005,0.5495375,57.11798750000002,0.49798749999999986,78.80033749999997,0.9158999999999997
169,85.82716250000001,0.5533624999999999,57.29406250000002,0.49989999999999973,78.92321249999998,0.9190124999999998
170,85.97715000000008,0.5565374999999999,57.51125000000001,0.5026874999999997,79.03903749999996,0.9236624999999996
171,86.13036250000003,0.5591499999999999,57.774887500000034,0.5036499999999997,79.16977500000002,0.9251124999999996
172,86.27352500000008,0.5613374999999999,57.96953750000002,0.5070499999999998,79.37009999999998,0.9264874999999997
173,86.41567500000006,0.5619624999999999,58.12127500000001,0.5094374999999999,79.68228749999999,0.9291249999999996
174,86.59188750000007,0.5636499999999999,58.28817499999998,0.5117999999999999,79.87071250000002,0.9305874999999998
175,86.79541250000004,0.5649249999999999,58.43912499999998,0.5138499999999999,80.0039125,0.9311624999999998
176,86.99596249999999,0.5659499999999998,58.63137499999998,0.5167874999999998,80.16881249999997,0.9323624999999996
177,87.26061250000001,0.5678124999999996,58.81550000000002,0.5216874999999997,80.30536249999999,0.9353124999999998
178,87.51452499999998,0.5700999999999997,58.99173750000002,0.5231374999999997,80.51603749999998,0.9361374999999996
179,87.67927500000003,0.5706374999999998,59.13286249999998,0.5247624999999997,80.80123749999996,0.9382249999999998
180,87.86200000000002,0.5709874999999999,59.31322500000001,0.5260499999999998,81.1584125,0.9421124999999997
181,88.07619999999997,0.5720624999999998,59.47491250000001,0.5281749999999998,81.4129125,0.9443749999999997
182,88.22198750000003,0.5755874999999998,59.620387500000035,0.5301749999999997,81.61152499999999,0.946225
183,88.36551250000002,0.5799999999999996,59.769550000000024,0.5325874999999998,81.89976249999997,0.9500499999999996
184,88.52501249999999,0.5840624999999996,59.950137500000025,0.5343999999999998,82.19617500000003,0.9533874999999997
185,88.71242500000008,0.5860624999999997,60.06017500000005,0.5352499999999998,82.40414999999997,0.9549249999999998
186,88.90092499999997,0.5877249999999998,60.176875000000045,0.5382124999999998,82.54503749999999,0.9562499999999998
187,89.07032499999995,0.5907999999999997,60.30495000000007,0.5399749999999998,82.74848749999997,0.9585749999999998
188,89.24621249999993,0.5924499999999998,60.46217500000006,0.5410624999999998,82.91789999999997,0.9589374999999997
189,89.42983749999999,0.5941999999999997,60.678537500000054,0.5425624999999998,83.11004999999997,0.9601124999999999
190,89.61447500000004,0.5957749999999997,60.881987500000044,0.5454624999999999,83.28058749999998,0.9647499999999998
191,89.7563,0.5968125,61.069537499999996,0.5485624999999998,83.519325,0.9696874999999998
192,89.908125,0.5976624999999999,61.263387500000036,0.5537624999999998,83.927825,0.9712749999999997
193,90.06654999999999,0.5984749999999999,61.45472500000003,0.5576875,84.17448749999998,0.9731125
194,90.23306249999997,0.5997999999999998,61.620912500000024,0.5593499999999999,84.29638750000002,0.9738000000000001
195,90.36430000000004,0.6017124999999999,61.82106250000003,0.5623624999999997,84.53443750000004,0.9750125000000002
196,90.514375,0.6034374999999997,62.018087500000036,0.5642124999999998,84.71676250000002,0.97625
197,90.71602499999996,0.6065749999999998,62.26473750000007,0.5671624999999999,84.87439999999997,0.978
198,90.86784999999996,0.6097749999999998,62.483262500000016,0.5686374999999999,85.10557499999997,0.9784875
199,91.02509999999998,0.6120624999999998,62.75172499999999,0.5715999999999998,85.3769625,0.9792875000000001
200,91.1315375,0.6137999999999999,62.98451250000003,0.5750999999999998,85.5308125,0.9799
201,91.24958750000003,0.6153749999999998,63.19098749999999,0.5807999999999999,85.6689125,0.980475
202,91.38961249999994,0.6167999999999999,63.39423750000002,0.5855625000000001,85.81764999999994,0.9815124999999999
203,91.55331250000006,0.6175249999999999,63.57201250000005,0.5910375,85.97903749999998,0.9829875
204,91.70368750000007,0.6190249999999999,63.75968750000001,0.5944375,86.1216,0.98535
205,91.85558750000007,0.6197874999999999,63.928075000000014,0.5978,86.31883750000001,0.9875249999999999
206,92.02431250000005,0.6215375,64.06080000000003,0.600425,86.5464875,0.9892749999999999
207,92.15908750000008,0.6223125,64.19825000000004,0.6027625,86.69838750000004,0.9919999999999998
208,92.26211250000006,0.6233375,64.28592500000003,0.6054000000000002,86.83835000000005,0.9942999999999997
209,92.36430000000004,0.6239499999999998,64.42187500000001,0.6081249999999999,86.97657500000003,0.9969
210,92.48938750000003,0.6247874999999999,64.52486250000005,0.6095375000000001,87.17246250000005,0.9987375000000002
211,92.59881250000008,0.6258499999999999,64.68170000000005,0.6107,87.30126250000004,0.9995750000000001
212,92.72501250000005,0.6263374999999999,64.81207500000004,0.6128250000000001,87.47071250000005,1.0008249999999999
213,92.84280000000001,0.6273374999999999,64.91433750000003,0.6147,87.6648875,1.0020874999999996
214,92.96432500000004,0.6276499999999998,65.06998750000005,0.6178000000000001,87.87215,1.0041624999999996
215,93.123675,0.6290499999999999,65.26808750000005,0.6198875000000001,88.05832500000001,1.0079499999999997
216,93.29711250000008,0.6324499999999998,65.3984000000001,0.6212125,88.23071250000001,1.0087374999999996
217,93.42797500000007,0.6343874999999999,65.51525000000005,0.62375,88.44607499999996,1.0096749999999997
218,93.57451250000005,0.6361749999999998,65.65971250000005,0.6248875,88.58347499999998,1.0102374999999997
219,93.72443750000008,0.6369374999999997,65.78661250000003,0.6269375,88.80070000000005,1.0105499999999998
220,93.85317500000006,0.6380749999999997,65.88696250000005,0.6294750000000001,88.96008750000001,1.0130374999999996
221,93.96208750000004,0.6384874999999998,66.00790000000002,0.6307125000000001,89.06971250000001,1.0164374999999997
222,94.09362500000006,0.6390249999999997,66.12145000000002,0.6323875,89.29473750000002,1.0175874999999999
223,94.22101250000006,0.6398249999999998,66.18455,0.633425,89.52945000000001,1.0192124999999996
224,94.31380000000004,0.6403249999999997,66.27329999999999,0.6342750000000001,89.69719999999998,1.0202499999999999
225,94.42215000000006,0.6406249999999997,66.3723375,0.6359750000000001,89.87176249999995,1.0210874999999997
226,94.53408750000006,0.6420999999999998,66.45890000000004,0.6376124999999999,89.95804999999997,1.0219374999999997
227,94.70106250000002,0.6423874999999998,66.61058750000001,0.6392375,90.16791249999997,1.0254624999999997
228,94.87748750000003,0.6429874999999998,66.72429999999999,0.6409499999999998,90.2627875,1.026475
229,95.03817500000002,0.6432374999999999,66.8389,0.6410874999999998,90.42245000000001,1.0283125
230,95.15823750000007,0.6435624999999999,66.98392499999999,0.6415500000000001,90.63241249999996,1.0290624999999998
231,95.26891250000006,0.6441874999999999,67.12885,0.6424124999999998,90.73984999999999,1.031175
232,95.38597500000003,0.6463374999999999,67.25201250000005,0.6442874999999997,90.89564999999997,1.0314875
233,95.49026250000006,0.6470124999999999,67.34647500000001,0.6463874999999998,91.10953749999993,1.0321375
234,95.5932625,0.6474249999999999,67.45772500000002,0.6498999999999998,91.25257499999998,1.0341124999999998
235,95.70143750000001,0.6488624999999999,67.56648750000004,0.6509249999999999,91.50645000000003,1.0354124999999998
236,95.82224999999998,0.6497749999999999,67.70654999999996,0.6543374999999998,91.68197500000001,1.0358749999999999
237,95.95395,0.6504124999999997,67.8575,0.6588874999999994,91.83938749999997,1.0365499999999999
238,96.1082875,0.6504999999999996,68.00921250000002,0.6621249999999996,91.99907499999993,1.037825
239,96.25851250000001,0.6510124999999997,68.12382500000005,0.6630374999999996,92.17356249999997,1.0392874999999995
240,96.39428750000003,0.6512124999999996,68.20832500000003,0.6643749999999996,92.35772499999999,1.0414499999999993
241,96.52841250000004,0.6515999999999997,68.32637500000001,0.6660124999999997,92.49379999999998,1.0432874999999995
242,96.64092500000002,0.6517249999999997,68.45295000000002,0.6683374999999997,92.59563749999995,1.0454374999999994
243,96.73046250000002,0.6517749999999998,68.57448749999998,0.6692624999999995,92.69797499999996,1.0468624999999994
244,96.85237500000005,0.6525624999999998,68.7028125,0.6709749999999995,92.79575000000001,1.0477124999999996
245,96.99361250000005,0.6530124999999998,68.8431625,0.6743999999999996,92.95307499999998,1.0480249999999998
246,97.17325000000004,0.6539124999999999,68.95760000000003,0.6764749999999995,93.26172500000001,1.0504499999999997
247,97.37190000000001,0.6558749999999998,69.06166250000003,0.6783624999999995,93.4689625,1.0532874999999997
248,97.53480000000002,0.6580874999999999,69.13616250000001,0.6810874999999994,93.63997499999999,1.0550374999999999
249,97.651775,0.6611874999999999,69.238675,0.6835749999999997,93.74170000000005,1.0567124999999997
250,97.73639999999997,0.6625624999999998,69.32328750000003,0.6850374999999996,93.86885000000005,1.0589624999999998
251,97.8401875,0.6636374999999998,69.43312500000002,0.6864499999999997,94.01665000000004,1.0613
252,97.96099999999998,0.6654624999999997,69.58505000000005,0.6872499999999997,94.2772875,1.0626249999999997
253,98.09176250000002,0.6673624999999997,69.73330000000003,0.6884749999999997,94.54805000000002,1.0642374999999997
254,98.25351249999996,0.6687874999999996,69.85207500000003,0.6900124999999998,94.7190625,1.0660749999999999
255,98.42443750000004,0.6705874999999998,69.95661249999999,0.6920249999999997,94.86417499999999,1.0693375
256,98.58889999999998,0.6718874999999997,70.06576249999998,0.6942124999999997,95.032325,1.0725125
257,98.70000000000003,0.6733499999999998,70.1940375,0.6971999999999997,95.15446249999995,1.0740124999999998
258,98.83948750000002,0.6751499999999997,70.28918750000001,0.7006874999999998,95.35307499999998,1.0752249999999999
259,98.94003750000002,0.6765124999999997,70.37702500000003,0.7034499999999998,95.52168750000004,1.076375
260,99.021825,0.6768874999999999,70.47467500000002,0.7042375,95.66201249999999,1.0776625
261,99.13104999999997,0.6770499999999998,70.59781249999999,0.706,95.81781249999999,1.0788124999999997
262,99.22819999999993,0.6770499999999998,70.73026250000002,0.7071500000000001,95.99966250000003,1.0801749999999999
263,99.30992500000002,0.6770499999999998,70.85791250000001,0.7082624999999999,96.1655875,1.082625
264,99.41686250000001,0.6774874999999999,71.01635,0.7092499999999998,96.30944999999996,1.084075
265,99.54303749999997,0.6792124999999999,71.1228875,0.7103374999999998,96.45488749999991,1.0854499999999998
266,99.63133750000006,0.6813749999999997,71.275125,0.7112624999999998,96.61024999999997,1.0870624999999998
267,99.7151875,0.6823749999999997,71.43417500000002,0.7125124999999999,96.819125,1.0888624999999998
268,99.87597500000001,0.6832999999999997,71.59852500000001,0.7141749999999999,96.97528749999998,1.0911874999999998
269,100.02001249999999,0.6842499999999997,71.72842500000003,0.7158624999999997,97.1355,1.092825
270,100.13917500000001,0.6859874999999996,71.85911250000002,0.7193999999999998,97.28684999999997,1.0944749999999999
271,100.23893749999999,0.6888249999999997,72.0473875,0.7213499999999996,97.38052499999998,1.0951125
272,100.37925000000003,0.6930499999999998,72.20700000000002,0.7223999999999997,97.51416249999998,1.0971749999999998
273,100.55348749999997,0.6965499999999998,72.3994,0.7231624999999997,97.62931249999994,1.1012624999999998
274,100.70737500000003,0.6991124999999998,72.55957500000004,0.7235124999999998,97.76767499999997,1.1033374999999996
275,100.8311625,0.7007249999999998,72.683325,0.7248874999999998,97.94718749999998,1.1052499999999998
276,100.96127499999999,0.7016499999999999,72.78713749999997,0.7262624999999996,98.0522,1.1072125
277,101.09615000000002,0.7027249999999998,72.89837499999997,0.7278624999999995,98.22372499999996,1.1103749999999994
278,101.24518750000003,0.7033874999999997,73.02740000000003,0.7288124999999996,98.36501249999999,1.1122374999999995
279,101.35866249999995,0.7035749999999998,73.14573749999998,0.7315124999999996,98.54814999999999,1.1136249999999996
280,101.45704999999998,0.7039874999999998,73.24272500000001,0.7328499999999997,98.7972375,1.1165375
281,101.536275,0.7043249999999998,73.33938749999999,0.7348624999999995,98.92289999999994,1.1179374999999996
282,101.63222499999998,0.7047124999999997,73.44628749999998,0.7362749999999997,99.13841250000002,1.1190624999999996
283,101.72400000000003,0.7048374999999996,73.52941250000002,0.7368874999999996,99.34049999999998,1.1198624999999998
284,101.814275,0.7050374999999997,73.63910000000003,0.7376249999999996,99.47249999999997,1.1212124999999993
285,101.90141250000005,0.7053874999999996,73.74812500000003,0.7385999999999996,99.58898749999997,1.1217874999999993
286,101.99681250000009,0.7054874999999997,73.8413625,0.7401624999999994,99.69098749999998,1.1230624999999994
287,102.08593750000001,0.7056874999999997,73.95256249999997,0.7419874999999994,99.81322499999999,1.1237874999999995
288,102.18058749999999,0.7059124999999996,74.06678749999999,0.7431874999999993,100.00503749999993,1.1255249999999992
289,102.29782500000003,0.7061499999999995,74.18005,0.7443749999999995,100.18279999999996,1.1267999999999994
290,102.40321250000001,0.7064249999999997,74.26552499999998,0.7457874999999992,100.33752499999993,1.1270999999999993
291,102.53524999999999,0.7068124999999996,74.38993749999999,0.7463374999999992,100.54672499999994,1.1275499999999992
292,102.64583749999998,0.7076874999999996,74.52914999999996,0.7465874999999993,100.71869999999994,1.1299874999999988
293,102.77298750000004,0.7086874999999995,74.63041249999996,0.7477874999999993,100.83692499999994,1.1306499999999993
294,102.90953750000006,0.7099249999999995,74.69436249999995,0.7492999999999992,100.92154999999998,1.133862499999999
295,103.04058750000007,0.7105124999999994,74.76223749999996,0.7506749999999991,101.00981249999997,1.134437499999999
296,103.17913750000008,0.7106874999999997,74.87431249999996,0.7516874999999991,101.12327499999996,1.135524999999999
297,103.29951250000009,0.7116749999999996,75.00372499999996,0.7537499999999991,101.2376,1.1362124999999994
298,103.40559999999999,0.7126624999999994,75.09612499999999,0.7557499999999994,101.32209999999999,1.1365999999999992
299,103.51995000000007,0.7139124999999996,75.174675,0.7576499999999992,101.45131249999994,1.1367499999999995
300,103.61812500000005,0.7141999999999996,75.27261249999998,0.7587499999999993,101.56821249999992,1.1375499999999996
301,103.727175,0.7145124999999994,75.3934125,0.7592374999999995,101.66169999999997,1.1380999999999997
302,103.82032500000001,0.7148124999999996,75.52746249999997,0.7596749999999994,101.75688749999999,1.1385374999999995
303,103.89986250000001,0.7156249999999996,75.66876249999999,0.7604499999999994,101.83522500000005,1.1396124999999995
304,103.98326249999998,0.7168374999999995,75.78684999999994,0.7623874999999992,102.01502500000001,1.1435999999999995
305,104.07024999999996,0.7185499999999996,75.87603749999998,0.7639874999999994,102.144325,1.1442624999999995
306,104.16651250000002,0.7220749999999997,75.98404999999998,0.7651749999999996,102.25118750000001,1.1454499999999996
307,104.2549625,0.7242749999999997,76.08286249999998,0.7662999999999995,102.3336125,1.1471124999999995
308,104.35586249999997,0.7264624999999998,76.1846375,0.7679124999999994,102.4216499999999,1.1486874999999996
309,104.443225,0.7278874999999997,76.30633750000001,0.7685874999999994,102.52396249999997,1.1502624999999993
310,104.55611250000005,0.7286624999999997,76.41677500000003,0.7696499999999995,102.63608749999999,1.1510249999999995
311,104.65730000000002,0.7305249999999996,76.54860000000001,0.7714124999999993,102.77691249999994,1.1518249999999997
312,104.73767500000002,0.7328249999999996,76.67325,0.7732499999999993,102.88437499999996,1.1531124999999995
313,104.7986125,0.7336499999999999,76.79383750000001,0.7745624999999994,102.96699999999997,1.1546249999999996
314,104.8880375,0.7340499999999999,76.91262500000002,0.7769499999999994,103.0283625,1.1552749999999994
315,105.0069375,0.7349374999999996,76.99849999999999,0.7787499999999992,103.12479999999998,1.1557749999999993
316,105.15397499999999,0.7353874999999995,77.05821250000002,0.7800999999999993,103.20182500000004,1.1562249999999996
317,105.24341250000002,0.7372374999999997,77.12742500000002,0.7810749999999994,103.29604999999998,1.1568499999999995
318,105.32707500000001,0.7384874999999995,77.1942375,0.7825374999999994,103.41651249999997,1.1574999999999995
319,105.40150000000007,0.7393749999999997,77.28462500000003,0.7832499999999994,103.59758749999999,1.1596374999999994
320,105.50522500000005,0.7403999999999996,77.43266250000003,0.7855749999999995,103.799225,1.1621749999999995
321,105.62650000000005,0.7414749999999996,77.5498125,0.7867374999999994,103.96975000000003,1.1648624999999995
322,105.73002500000001,0.7416749999999996,77.71818750000003,0.7875624999999994,104.10997500000005,1.1673624999999996
323,105.83564999999999,0.7417499999999996,77.81978749999999,0.7880749999999993,104.24857500000006,1.1686499999999997
324,105.96179999999998,0.7433374999999995,77.89804999999998,0.7893624999999993,104.35622500000007,1.1687999999999996
325,106.09721250000004,0.7446624999999996,77.99998750000002,0.7899124999999997,104.42632500000002,1.1691374999999997
326,106.21032500000007,0.7456624999999996,78.093325,0.7906874999999997,104.51223750000003,1.1697999999999995
327,106.32008750000001,0.7459874999999996,78.18704999999999,0.7916749999999996,104.5834375,1.1714374999999997
328,106.46598750000003,0.7471499999999996,78.28696250000002,0.7919874999999996,104.66771249999996,1.1728499999999997
329,106.63821250000008,0.7491499999999995,78.40373750000002,0.7927124999999997,104.86511249999994,1.1749249999999996
330,106.75530000000006,0.7499749999999996,78.51166250000001,0.7933999999999997,105.03017499999999,1.1754249999999997
331,106.8336875,0.7506249999999995,78.6126875,0.7936374999999998,105.14636249999994,1.1769624999999997
332,106.91167500000003,0.7510499999999994,78.69016250000003,0.7953749999999996,105.31932499999989,1.1793499999999997
333,106.98815000000005,0.7519999999999996,78.786,0.7966374999999997,105.54467499999991,1.1819125
334,107.07523750000001,0.7528624999999995,78.90266250000002,0.7973749999999995,105.72607499999992,1.182875
335,107.19786250000004,0.7537624999999994,79.01606250000003,0.7983499999999997,105.88087499999997,1.1835124999999997
336,107.33607499999998,0.7550249999999995,79.13115,0.7988749999999998,106.00204999999994,1.1849999999999996
337,107.46728750000004,0.7551374999999997,79.20563750000001,0.7995499999999999,106.12733750000005,1.1873374999999995
338,107.59968750000006,0.7555874999999996,79.26451250000001,0.8001249999999996,106.20681250000001,1.1878499999999996
339,107.71795000000002,0.7563499999999997,79.32775000000002,0.8010499999999997,106.30695,1.1908874999999997
340,107.82740000000001,0.7571874999999997,79.4236125,0.8017749999999998,106.38970000000005,1.1919499999999998
341,107.91448750000004,0.7581624999999996,79.50205,0.8022249999999996,106.52809999999994,1.1937999999999998
342,107.98263750000002,0.7583999999999996,79.5887375,0.8025249999999997,106.65629999999996,1.1940749999999998
343,108.10223750000002,0.7585874999999995,79.68391249999995,0.8030124999999998,106.76955000000004,1.1959499999999996
344,108.20937499999992,0.7588499999999995,79.79264999999998,0.8035499999999999,106.85816250000003,1.1963999999999997
345,108.28234999999997,0.7589374999999994,79.87598749999998,0.8043374999999997,106.91926249999999,1.1967624999999997
346,108.3470625,0.7589749999999995,79.99885,0.8049124999999998,106.99136249999998,1.1974749999999998
347,108.40485000000004,0.7594874999999996,80.12382500000001,0.8058499999999998,107.18586249999998,1.1986499999999998
348,108.46326250000004,0.7598124999999996,80.20066249999996,0.8075375,107.31938749999999,1.2004624999999998
349,108.52788750000003,0.7599749999999994,80.31547499999999,0.8084749999999998,107.42326250000002,1.2015874999999998
350,108.59766250000008,0.7602124999999995,80.42150000000001,0.8088499999999997,107.55084999999997,1.2045249999999998
351,108.67811250000005,0.7616749999999997,80.49244999999999,0.8094499999999999,107.71652499999995,1.2067625
352,108.73407500000009,0.7629624999999995,80.5868,0.8109125,107.85632499999993,1.2076624999999996
353,108.79317500000008,0.7635374999999996,80.6834125,0.8117249999999998,108.1197875,1.208
354,108.88960000000006,0.7638499999999996,80.7738,0.8126374999999999,108.28563749999992,1.2083875000000002
355,109.00555000000007,0.7640874999999997,80.84048750000002,0.8134874999999998,108.49937499999993,1.2109374999999998
356,109.12482500000002,0.7646124999999995,80.89441249999999,0.8139125,108.76771249999997,1.2115375000000002
357,109.17883750000001,0.7653749999999994,80.96171249999999,0.8150124999999998,108.87562499999994,1.211875
358,109.22171250000001,0.7663874999999996,81.02246249999999,0.8156375000000001,109.01143749999997,1.2129375
359,109.2952375,0.7679374999999996,81.09367499999999,0.8162500000000001,109.13797499999993,1.213
360,109.37843750000003,0.7696499999999997,81.18650000000001,0.8177,109.25106249999999,1.2135125
361,109.46141250000001,0.7707249999999997,81.31887500000005,0.8187499999999999,109.37764999999995,1.2140625
362,109.53393750000001,0.7716124999999997,81.46626249999997,0.8198875,109.55506249999993,1.2152250000000002
363,109.60640000000004,0.7725124999999997,81.5524875,0.8208249999999999,109.65633749999998,1.2168875000000001
364,109.70750000000007,0.7727874999999994,81.6164375,0.8211999999999999,109.76391249999999,1.2170874999999999
365,109.77870000000004,0.7739499999999996,81.65413749999998,0.8216874999999998,109.87984999999993,1.2182250000000001
366,109.88386250000006,0.7759374999999997,81.696675,0.8223125,110.00112499999996,1.220725
367,109.96900000000007,0.7768499999999995,81.73662499999999,0.8227874999999999,110.09736249999996,1.221825
368,110.031275,0.7779499999999996,81.80972500000001,0.8250374999999999,110.17283749999996,1.2223
369,110.10313749999997,0.7783999999999994,81.88717500000003,0.8256124999999999,110.25337499999996,1.2228749999999997
370,110.17382500000004,0.7791374999999996,81.9899375,0.8271749999999999,110.38879999999999,1.2232624999999997
371,110.23168750000002,0.7794499999999993,82.11389999999997,0.8277125,110.48674999999997,1.2238249999999997
372,110.26068750000005,0.7797749999999993,82.21238750000002,0.8286749999999996,110.5918875,1.2253124999999998
373,110.30834999999998,0.7801749999999995,82.31207500000002,0.8293874999999998,110.76477499999997,1.2274624999999997
374,110.35151250000004,0.7807499999999993,82.42246249999998,0.8306999999999998,110.86638749999996,1.2296624999999997
375,110.42608750000008,0.7821499999999992,82.5137125,0.8310749999999998,110.94933749999994,1.2328999999999997
376,110.49902500000006,0.7828749999999993,82.58324999999999,0.8315124999999999,111.11617499999993,1.2348124999999996
377,110.55867500000004,0.7832999999999992,82.69007500000004,0.8327499999999999,111.1866249999999,1.2366499999999996
378,110.6115375,0.7837624999999995,82.7652125,0.8338374999999999,111.3409499999999,1.2378624999999994
379,110.68497500000004,0.7839624999999992,82.82595,0.834425,111.55423749999993,1.2394374999999993
380,110.77238749999995,0.7842624999999992,82.91405,0.8353624999999998,111.66837499999987,1.2402124999999993
381,110.83460000000002,0.7857624999999991,83.00408750000001,0.8355374999999999,111.77813749999994,1.2406874999999993
382,110.88492500000005,0.7873874999999992,83.06401249999999,0.8362,111.92404999999991,1.2417624999999994
383,110.93140000000007,0.788724999999999,83.1521125,0.836975,112.01576249999991,1.2417749999999996
384,110.99078750000007,0.7893874999999995,83.30932499999999,0.8377875,112.13959999999996,1.2424999999999995
385,111.03243750000001,0.7894749999999994,83.4583125,0.8380999999999998,112.21211249999989,1.2431249999999996
386,111.0655125000001,0.7896249999999995,83.57403750000002,0.83895,112.29316249999991,1.2441999999999998
387,111.1274750000001,0.7897374999999994,83.68770000000002,0.8393750000000001,112.37666249999992,1.2445999999999997
388,111.22201250000008,0.7897374999999994,83.780075,0.8399125000000002,112.45822499999993,1.2469249999999998
389,111.30258750000006,0.7899874999999996,83.91275,0.8402375,112.61038749999993,1.2480624999999996
390,111.38075000000009,0.7900749999999995,84.01206250000004,0.8405250000000002,112.70206249999995,1.2493999999999996
391,111.46917500000013,0.7905249999999997,84.10800000000003,0.8409875000000001,112.84742499999993,1.2507249999999996
392,111.57486250000012,0.7909874999999995,84.18300000000004,0.84165,113.00897499999994,1.2514999999999994
393,111.66113750000005,0.7914874999999997,84.27880000000005,0.8431375000000001,113.12561249999992,1.2540124999999995
394,111.74393750000009,0.7914874999999997,84.37025000000006,0.8450500000000001,113.27556249999991,1.2570624999999993
395,111.83372500000003,0.7914874999999997,84.44801250000006,0.8487124999999999,113.39916249999992,1.2587624999999993
396,111.90645000000004,0.7919499999999995,84.49983750000008,0.8497124999999999,113.51888749999985,1.2596124999999996
397,111.959925,0.7924749999999996,84.55222500000008,0.8500250000000001,113.60703749999989,1.2601374999999997
398,112.01278750000003,0.7929874999999995,84.61410000000006,0.8501375,113.66541249999993,1.2607624999999993
399,112.07470000000005,0.793175,84.69502500000004,0.8503125,113.7301874999999,1.2610874999999995
400,112.14041250000002,0.7934499999999997,84.79377500000004,0.8516499999999999,113.84588749999992,1.2630999999999992
401,112.2314125,0.7934874999999997,84.91451250000004,0.8540500000000002,113.99252499999992,1.2674249999999991
402,112.30486250000004,0.7935624999999998,85.03078750000005,0.8557375,114.11444999999995,1.272787499999999
403,112.37923750000003,0.7936624999999998,85.11232500000001,0.8573000000000001,114.24522499999993,1.2763749999999991
404,112.44847500000003,0.7937124999999997,85.19532500000005,0.8575875000000002,114.41742499999997,1.2784999999999993
405,112.52272500000005,0.7941999999999996,85.29697500000002,0.8579625000000003,114.51782499999992,1.2804499999999996
406,112.59603750000005,0.7943249999999997,85.38491250000003,0.8589625000000002,114.5928999999999,1.2827124999999995
407,112.67921250000006,0.7951624999999999,85.46807500000004,0.8610875000000003,114.64847499999992,1.2860124999999996
408,112.7462375,0.7971124999999998,85.53863750000001,0.8626999999999999,114.70639999999992,1.2880874999999994
409,112.81961249999999,0.7979499999999996,85.61555000000003,0.8641000000000001,114.79543749999993,1.2887874999999993
410,112.89564999999999,0.7988249999999997,85.70507500000004,0.8655375000000002,114.94692499999994,1.2892374999999996
411,112.94657500000002,0.7992124999999995,85.79002500000004,0.8672500000000001,115.09181249999992,1.290425
412,112.99011249999995,0.7993624999999998,85.85865000000001,0.8699875000000001,115.22313749999991,1.2909749999999998
413,113.03421250000002,0.7994499999999997,85.96770000000002,0.8712500000000002,115.33958749999998,1.2915874999999997
414,113.09396250000007,0.7994999999999997,86.06158750000003,0.8718625000000002,115.43987499999994,1.2927499999999998
415,113.14981249999997,0.7996124999999998,86.1762625,0.8725750000000001,115.55736249999998,1.2940374999999997
416,113.21233750000002,0.7997374999999997,86.258825,0.8732875,115.71561249999999,1.2951124999999997
417,113.26478750000003,0.7998749999999998,86.32106250000002,0.8737249999999999,115.83965,1.2958624999999995
418,113.32331250000004,0.8001249999999996,86.38303750000001,0.8743249999999999,115.92598749999999,1.2966874999999995
419,113.36531250000002,0.8005874999999995,86.46106250000001,0.8754124999999998,116.00836249999996,1.2989749999999998
420,113.4124750000001,0.8005999999999994,86.54385000000003,0.8765124999999999,116.1153,1.3008249999999995
421,113.48470000000005,0.8008124999999996,86.62992500000001,0.8783,116.20052499999996,1.3023749999999998
422,113.53322500000007,0.8009124999999997,86.7513875,0.8784874999999999,116.29081249999994,1.3030124999999995
423,113.58977500000006,0.8009874999999996,86.85912500000006,0.87855,116.43551249999993,1.3039499999999997
424,113.64200000000011,0.8009874999999996,86.95693750000002,0.8796374999999999,116.56347499999993,1.3043749999999994
425,113.68962500000004,0.8010374999999996,87.02820000000003,0.8796999999999998,116.61864999999995,1.3059999999999996
426,113.74645000000002,0.8010374999999996,87.13418750000007,0.880275,116.68703749999992,1.3077124999999996
427,113.79547500000004,0.8010374999999996,87.2208750000001,0.8813499999999999,116.7475124999999,1.3084874999999996
428,113.83446250000001,0.8010374999999996,87.29928750000003,0.8818749999999997,116.83723749999996,1.3107624999999996
429,113.891525,0.8010999999999996,87.39477500000002,0.8823249999999999,117.00132499999991,1.3116874999999997
430,113.94907500000005,0.8012499999999997,87.49090000000005,0.8852249999999998,117.09701249999993,1.3123249999999995
431,114.00825000000005,0.8015124999999997,87.60335000000003,0.8880249999999998,117.2851624999999,1.3126374999999997
432,114.06927500000002,0.8018499999999997,87.71942500000004,0.8888499999999999,117.4046749999999,1.3137749999999997
433,114.12727500000007,0.8023499999999996,87.79813750000005,0.8891249999999999,117.50316249999995,1.3149625
434,114.18681250000007,0.8028249999999997,87.91981250000006,0.8893000000000001,117.59929999999997,1.3160124999999996
435,114.25078750000007,0.8033624999999998,88.04135000000005,0.8900874999999999,117.68548749999997,1.3162874999999996
436,114.31420000000001,0.8044624999999996,88.11173750000007,0.890925,117.7854125,1.3171999999999997
437,114.44073750000001,0.8049999999999997,88.2196875,0.8922500000000002,117.87094999999994,1.318725
438,114.54978749999997,0.8060374999999996,88.32395000000005,0.8932750000000002,117.95703749999993,1.320225
439,114.6102875,0.8071374999999997,88.41917500000007,0.8936000000000002,118.01658749999997,1.3213249999999999
440,114.71886249999997,0.8076249999999999,88.50440000000005,0.893775,118.14111249999992,1.3223124999999998
441,114.80978749999993,0.8083750000000001,88.59498750000006,0.8944000000000003,118.22346250000001,1.3232499999999998
442,114.86986249999994,0.8094499999999999,88.68390000000007,0.8946375000000003,118.33120000000001,1.3239499999999995
443,114.9306,0.8111249999999999,88.78902500000002,0.8950125000000003,118.4747375,1.3242499999999995
444,114.98247499999994,0.8122499999999999,88.88667500000001,0.8957250000000002,118.5757999999999,1.3242874999999996
445,115.04209999999998,0.8123124999999999,88.95255000000002,0.8965750000000002,118.66661249999997,1.3252624999999996
446,115.085825,0.8123624999999999,89.02598749999999,0.8970250000000002,118.76441249999998,1.3257124999999996
447,115.13709999999998,0.8125124999999997,89.12393750000003,0.8985,118.89018749999995,1.3265624999999996
448,115.16975000000004,0.8126624999999998,89.20353750000002,0.8998500000000001,118.95666249999995,1.3288999999999995
449,115.20350000000002,0.8126624999999998,89.31496250000008,0.9005000000000001,119.06544999999997,1.3310249999999995
450,115.254725,0.8127124999999998,89.41112500000007,0.901475,119.20294999999999,1.3324374999999995
451,115.31857499999998,0.8127124999999998,89.54506250000006,0.9028375,119.31163749999995,1.3337749999999997
452,115.41345000000005,0.8127499999999998,89.66845000000006,0.903375,119.3691,1.3350374999999994
453,115.49452500000005,0.8129,89.76965000000007,0.9036375000000001,119.45783749999995,1.3360874999999997
454,115.59456250000001,0.8138999999999998,89.84041250000001,0.9041999999999999,119.53537499999993,1.3366749999999996
455,115.68542500000004,0.8156249999999997,89.95863750000004,0.9045875000000001,119.62488749999994,1.3378749999999997
456,115.78981250000002,0.8177374999999998,90.07636250000007,0.9052375,119.70102499999993,1.3390749999999998
457,115.88085000000005,0.8184624999999996,90.17137500000004,0.906925,119.7582374999999,1.3398624999999995
458,115.95093750000007,0.8189624999999999,90.29308750000001,0.9084500000000003,119.84502499999996,1.341275
459,116.03313750000001,0.8198874999999997,90.37815000000005,0.91085,119.9623749999999,1.3426749999999998
460,116.1084500000001,0.8231749999999998,90.45218750000004,0.9118999999999999,120.03528749999995,1.3436874999999997
461,116.19480000000007,0.8255125,90.49405000000003,0.9127125,120.13428749999999,1.3443999999999996
462,116.25931250000006,0.8275624999999998,90.56777500000007,0.9129625000000001,120.20923749999993,1.3453124999999997
463,116.33680000000003,0.8289624999999997,90.65033750000003,0.913425,120.29532499999986,1.3458374999999996
464,116.40801249999993,0.8294249999999999,90.74012500000006,0.914975,120.34941249999989,1.3485749999999999
465,116.48028750000003,0.8296249999999996,90.83633750000007,0.9169499999999999,120.42737499999994,1.350025
466,116.572075,0.8297999999999998,90.94602500000005,0.9176749999999998,120.51038749999992,1.3512250000000001
467,116.67587500000003,0.8299624999999997,91.04286250000001,0.9199624999999998,120.6066999999999,1.3522999999999998
468,116.77502500000004,0.8302249999999998,91.16350000000003,0.9227625,120.68648749999987,1.353225
469,116.8287125,0.8302999999999997,91.31535000000004,0.9261750000000001,120.7639499999999,1.353725
470,116.8685,0.8315749999999997,91.42497500000005,0.9288624999999999,120.8539499999999,1.3569125
471,116.92036250000001,0.8329499999999999,91.51427500000004,0.9292249999999999,120.92658749999991,1.3594874999999995
472,116.96136249999999,0.8334624999999997,91.60057500000006,0.9297249999999997,121.05473749999997,1.3605374999999995
473,117.00186249999992,0.8339249999999997,91.68903750000003,0.9303874999999997,121.12223749999995,1.3613874999999995
474,117.03467499999995,0.8348999999999998,91.76993750000007,0.9308374999999998,121.18431249999989,1.3618999999999997
475,117.08289999999995,0.8358249999999998,91.84122500000001,0.9310249999999997,121.26173749999991,1.3636999999999997
476,117.16046250000001,0.8368124999999997,91.90841250000005,0.9315124999999997,121.38123749999994,1.3641999999999999
477,117.24844999999999,0.8374374999999997,91.97355000000005,0.9328874999999996,121.4684624999999,1.3659749999999997
478,117.35818750000003,0.8375124999999997,92.04988750000004,0.9330499999999998,121.5609874999999,1.3661124999999996
479,117.481425,0.8379624999999997,92.14200000000004,0.9331624999999998,121.64266249999991,1.3664999999999998
480,117.57332500000005,0.8380874999999997,92.26833750000009,0.9335249999999999,121.78914999999989,1.3671124999999997
481,117.64963750000007,0.8383374999999995,92.37961250000009,0.9338,121.9099624999999,1.3688624999999999
482,117.70623750000009,0.8383749999999996,92.49520000000008,0.9339749999999998,122.0245249999999,1.3704874999999999
483,117.76565000000001,0.8387999999999998,92.65941250000009,0.935,122.11933749999992,1.3718499999999998
484,117.81383750000003,0.8392124999999996,92.80966250000004,0.9354874999999998,122.19974999999995,1.3755749999999998
485,117.85858749999997,0.8398124999999994,92.89863750000006,0.9354999999999998,122.28034999999993,1.3803249999999998
486,117.89396250000009,0.8400124999999996,92.98915000000002,0.9360374999999999,122.37773749999995,1.3828624999999997
487,117.93581250000001,0.8402249999999997,93.07656250000002,0.93625,122.45966249999998,1.3828999999999996
488,118.01318749999993,0.8403374999999997,93.15495000000008,0.9363125,122.59787499999987,1.383475
489,118.08373749999997,0.8404624999999999,93.22548750000004,0.9363749999999998,122.68867499999992,1.383875
490,118.14598749999992,0.8404624999999999,93.28583750000001,0.9363874999999999,122.82493749999992,1.3862249999999998
491,118.19971249999999,0.8404999999999998,93.33413750000005,0.9363874999999999,122.96029999999993,1.3903249999999998
492,118.2517375,0.8409625,93.40745000000004,0.9366,123.04544999999996,1.3920374999999994
493,118.32311249999995,0.8417249999999998,93.46813750000003,0.9369874999999999,123.1555125,1.3925249999999993
494,118.38124999999997,0.8417374999999998,93.57702500000005,0.9376749999999998,123.228325,1.3948624999999992
495,118.42511249999998,0.8421999999999997,93.68396250000009,0.9383749999999997,123.29961249999997,1.3964749999999995
496,118.4823125,0.8427749999999996,93.8068125000001,0.9393000000000002,123.36263749999996,1.4003999999999996
497,118.51085,0.8442124999999998,93.9044625000001,0.940325,123.44503749999988,1.4030374999999995
498,118.55033750000003,0.8464249999999995,94.02035000000011,0.9416125,123.53142499999991,1.4030499999999995
499,118.59327499999999,0.8465124999999998,94.14200000000014,0.9416874999999999,123.62511249999996,1.4032624999999996
500,118.64377500000002,0.8466624999999998,94.23078750000008,0.9420999999999998,123.69214999999991,1.4038124999999997
501,118.6724375,0.8474124999999997,94.31423750000008,0.9427625000000001,123.78224999999993,1.4044249999999996
502,118.72462500000002,0.8477374999999996,94.3819750000001,0.9435374999999999,123.86247499999999,1.4063249999999996
503,118.81622500000002,0.8477499999999998,94.45335000000006,0.9447125,123.94794999999995,1.4076499999999998
504,118.90352499999997,0.8477874999999997,94.50691250000007,0.9451249999999999,124.04862499999996,1.4084874999999994
505,118.96178750000004,0.8477999999999998,94.5791625,0.9458625,124.12539999999994,1.4087249999999996
506,118.99873750000002,0.8484124999999999,94.6425625000001,0.9463374999999999,124.19211249999996,1.4095874999999993
507,119.04427500000006,0.8489999999999996,94.7116375000001,0.9463749999999999,124.25586249999996,1.4106749999999995
508,119.1073625,0.8495749999999999,94.80957500000004,0.9469,124.34724999999993,1.4117874999999995
509,119.20431250000001,0.8497374999999997,94.90290000000005,0.9486999999999999,124.41747499999998,1.4132624999999996
510,119.275675,0.8504374999999997,95.00448750000005,0.9516375,124.524,1.4145374999999996
511,119.33753750000001,0.8514374999999997,95.08410000000008,0.9520375,124.60193749999995,1.4160249999999994
512,119.42691250000001,0.8519249999999998,95.15277500000009,0.9522999999999997,124.65456249999997,1.4161999999999995
513,119.51735000000002,0.8524499999999997,95.21790000000006,0.9524249999999996,124.80684999999995,1.4205124999999996
514,119.59955,0.8528249999999997,95.30638750000007,0.9526999999999997,124.93591249999994,1.4224124999999994
515,119.69791250000002,0.8537124999999998,95.40136250000006,0.9527374999999999,125.01036249999999,1.4250499999999995
516,119.76395000000001,0.8540249999999997,95.45381250000005,0.9529374999999998,125.11892499999996,1.4274499999999994
517,119.82140000000005,0.8546624999999999,95.52960000000006,0.9537499999999998,125.18857500000001,1.4284124999999996
518,119.85991250000008,0.8554499999999998,95.59146250000003,0.9558749999999996,125.24808749999997,1.4299499999999994
519,119.91458750000005,0.8567999999999999,95.67185000000006,0.9579999999999999,125.34029999999998,1.4320874999999993
520,119.96450000000009,0.8572749999999999,95.74176250000006,0.9602624999999999,125.48216249999996,1.4358749999999991
521,120.02292500000001,0.8585624999999999,95.8285500000001,0.9625999999999998,125.6196624999999,1.4376749999999994
522,120.11197499999999,0.8595124999999999,95.95242500000008,0.9632624999999997,125.71871250000002,1.440524999999999
523,120.2013875,0.8597999999999999,96.03743750000011,0.9639999999999997,125.83011249999996,1.441849999999999
524,120.28728749999999,0.8600999999999999,96.1069250000001,0.9656874999999997,125.95874999999995,1.4434499999999988
525,120.34162500000001,0.8606749999999999,96.19120000000002,0.9660749999999996,126.06780000000005,1.4461874999999986
526,120.42776250000001,0.8608249999999998,96.28576250000008,0.9676999999999996,126.12066249999997,1.448149999999999
527,120.507625,0.8608624999999998,96.36410000000011,0.9682249999999997,126.18786250000002,1.4491624999999986
528,120.57264999999998,0.8609999999999998,96.45563750000007,0.9686124999999995,126.29457499999994,1.4493124999999987
529,120.63362500000001,0.8613999999999997,96.54858750000005,0.9696249999999995,126.35807500000003,1.4499124999999986
530,120.69946250000007,0.8615374999999997,96.61776250000004,0.9698624999999995,126.43403750000003,1.4502749999999986
531,120.75232500000004,0.8617749999999998,96.69156250000002,0.9699249999999995,126.48382499999991,1.4506999999999988
532,120.79368750000008,0.8623375,96.75078750000003,0.9709999999999994,126.57581249999996,1.4512624999999988
533,120.84855000000007,0.86315,96.81095000000006,0.9710874999999993,126.70883750000006,1.4529499999999986
534,120.92247500000005,0.8634999999999999,96.91235000000005,0.9717499999999996,126.92263750000001,1.4536874999999987
535,120.99263750000001,0.8635624999999999,97.02832500000008,0.9718624999999994,127.12181250000002,1.4555124999999987
536,121.0526375,0.863675,97.14108750000001,0.9722624999999994,127.21797500000002,1.4571749999999988
537,121.09667499999999,0.8641124999999998,97.21659999999999,0.9726124999999993,127.30971250000006,1.459674999999999
538,121.141325,0.8652874999999998,97.276125,0.9736124999999993,127.3818875,1.461199999999999
539,121.1895,0.8655624999999999,97.35545000000003,0.9746249999999992,127.4676,1.4633374999999988
540,121.22998750000005,0.8659125,97.42425000000003,0.9752249999999992,127.52964999999993,1.4641499999999992
541,121.27601250000002,0.8671499999999999,97.49688750000004,0.9754374999999993,127.59227500000003,1.4654499999999988
542,121.32282500000007,0.8687499999999999,97.5757625,0.9767249999999993,127.74062499999998,1.4675499999999988
543,121.36098750000005,0.8701749999999998,97.67817500000005,0.9775499999999994,127.85387499999999,1.4695874999999987
544,121.39298750000009,0.8709749999999998,97.76418750000005,0.9795499999999993,127.97478749999995,1.470499999999999
545,121.45833750000006,0.8714624999999998,97.84651250000007,0.9818374999999994,128.03792499999992,1.4723499999999994
546,121.5248875,0.8717124999999999,97.96263750000004,0.9820624999999995,128.1220375,1.4729249999999994
547,121.55583750000001,0.8725124999999998,98.03647500000002,0.9833124999999993,128.1709125,1.4745749999999995
548,121.58796250000002,0.8733625,98.11706250000002,0.9837999999999993,128.22619999999992,1.4759499999999994
549,121.61106249999999,0.8738624999999999,98.16627500000003,0.9844249999999994,128.3006624999999,1.4767499999999993
550,121.64071250000005,0.8746874999999998,98.24031250000007,0.9847499999999993,128.40041249999996,1.4775124999999993
551,121.6582375,0.8749624999999999,98.32775000000001,0.9855874999999992,128.4730874999999,1.4777499999999992
552,121.6982,0.8752249999999999,98.40471250000006,0.9856499999999994,128.57936249999992,1.4794124999999991
553,121.73167499999998,0.8753624999999998,98.48875000000002,0.9863499999999995,128.68599999999992,1.4849124999999992
554,121.78884999999997,0.8754499999999998,98.54646250000005,0.9869749999999994,128.75457499999987,1.4860499999999994
555,121.86336249999995,0.8758374999999999,98.61585000000007,0.9892999999999992,128.8205249999999,1.4877499999999995
556,121.92728750000002,0.8765749999999999,98.68161250000007,0.9906374999999992,128.90828749999994,1.4879124999999993
557,121.99594999999995,0.8773374999999999,98.73072500000006,0.9924499999999995,129.01558749999992,1.4885249999999997
558,122.04936249999996,0.8785374999999997,98.79300000000008,0.9933999999999992,129.1194999999999,1.4901999999999995
559,122.11925000000001,0.8800374999999998,98.84397500000009,0.9949624999999993,129.23843749999992,1.4917874999999996
560,122.18175000000002,0.8815624999999997,98.93013750000007,0.9967499999999994,129.33678749999999,1.4921124999999993
561,122.2459124999999,0.8817749999999998,98.99373750000002,0.9990249999999993,129.50994999999995,1.4948374999999994
562,122.32216249999998,0.8820124999999999,99.03647500000001,1.0014874999999994,129.6582249999999,1.4969249999999994
563,122.37967499999999,0.8822374999999998,99.09576250000002,1.002012499999999,129.81062499999996,1.4977874999999992
564,122.43574999999998,0.8822499999999998,99.1754875,1.0032249999999991,129.9444749999999,1.4988874999999995
565,122.49791249999993,0.8825124999999997,99.26927500000005,1.0039874999999991,129.9956999999999,1.4997624999999997
566,122.573825,0.8825374999999996,99.33892500000006,1.0040499999999992,130.0770999999999,1.5005124999999995
567,122.62207499999995,0.8825874999999997,99.42858750000003,1.0042874999999991,130.13155000000003,1.5015624999999997
568,122.66465,0.8833624999999998,99.5453875,1.0045249999999992,130.18734999999995,1.5029249999999996
569,122.71271250000001,0.8849499999999998,99.61806250000001,1.0051999999999992,130.268325,1.5050624999999997
570,122.744375,0.8863374999999994,99.70492500000002,1.005337499999999,130.35986249999993,1.5075999999999996
571,122.79586249999997,0.8872249999999995,99.79055000000005,1.005362499999999,130.49192499999998,1.5084499999999994
572,122.87131249999989,0.8876124999999995,99.86297500000006,1.005399999999999,130.60359999999994,1.5112499999999995
573,122.92171249999996,0.8877874999999995,99.9577250000001,1.005399999999999,130.69427499999995,1.5123249999999993
574,122.96096249999995,0.8878624999999997,100.03642500000005,1.0054249999999991,130.76551249999994,1.5143124999999995
575,123.00294999999998,0.8882499999999998,100.12968750000002,1.0058749999999992,130.826225,1.5150374999999994
576,123.03893749999993,0.8889499999999997,100.27356250000007,1.0068249999999992,130.99556249999995,1.5153249999999994
577,123.07733749999997,0.8896874999999995,100.39325000000004,1.008624999999999,131.157725,1.5158374999999995
578,123.12053749999997,0.8898874999999997,100.48091250000003,1.009737499999999,131.2219,1.5164249999999995
579,123.1539,0.8899124999999997,100.56542500000003,1.0098124999999991,131.262625,1.5183499999999994
580,123.201325,0.8899249999999996,100.62160000000009,1.010099999999999,131.3199875,1.5211499999999993
581,123.25733749999996,0.8901624999999997,100.70247500000005,1.010487499999999,131.38428749999997,1.5215124999999992
582,123.30283749999995,0.8909374999999996,100.75991250000003,1.0111374999999994,131.43857499999996,1.5221249999999993
583,123.35043749999991,0.8914124999999997,100.82412500000004,1.0121874999999991,131.48455000000007,1.5223874999999996
584,123.4174874999999,0.8914624999999998,100.88057500000002,1.0126624999999994,131.55023749999998,1.5227499999999994
585,123.47373749999991,0.8914624999999998,100.9537875,1.0127624999999991,131.66939999999994,1.5234374999999993
586,123.51877499999993,0.8915124999999997,101.04043750000014,1.0130999999999994,131.7787125,1.5241624999999994
587,123.54878749999993,0.8916999999999997,101.13016250000008,1.0131249999999994,131.86065000000002,1.5253499999999993
588,123.58897499999995,0.8918499999999997,101.21898750000008,1.0138499999999993,132.01364999999998,1.5258749999999994
589,123.63671250000002,0.8918624999999998,101.27676250000007,1.0154499999999993,132.08813749999996,1.5272499999999993
590,123.67618750000001,0.8918874999999997,101.3631250000001,1.0158624999999992,132.21555,1.5280624999999992
591,123.73025000000007,0.8925249999999997,101.41711250000009,1.015924999999999,132.29163749999998,1.5288499999999992
592,123.79191250000004,0.8925249999999997,101.49447500000014,1.0161624999999992,132.3699624999999,1.531274999999999
593,123.84577499999999,0.8925374999999997,101.58118750000014,1.016199999999999,132.48847499999994,1.531837499999999
594,123.90041250000002,0.8926249999999998,101.63968750000004,1.0167749999999993,132.5651,1.5319124999999991
595,123.98727500000003,0.8929124999999998,101.69428750000012,1.0168374999999992,132.6348375,1.5324124999999993
596,124.05632500000002,0.8931874999999997,101.74441250000007,1.017349999999999,132.7200125,1.5326749999999993
597,124.10475000000005,0.8933374999999997,101.80346250000008,1.0182749999999994,132.81951249999997,1.533174999999999
598,124.1484,0.8934499999999997,101.87465000000009,1.020449999999999,132.89573749999997,1.533537499999999
599,124.18667500000001,0.8934499999999997,101.94155000000002,1.021124999999999,132.94759999999994,1.5353624999999989
600,124.22476250000001,0.8934749999999997,102.0000250000001,1.0212999999999992,133.01495,1.5356624999999988
601,124.24882500000001,0.8938249999999996,102.03338750000007,1.0221499999999992,133.10156249999994,1.5372374999999994
602,124.26946250000003,0.8940374999999996,102.06735000000009,1.0242874999999991,133.1779999999999,1.538124999999999
603,124.28988750000002,0.8944124999999997,102.12812500000005,1.025312499999999,133.26372499999994,1.5388374999999994
604,124.32423750000007,0.8945624999999996,102.21260000000004,1.026199999999999,133.3258749999999,1.5398499999999993
605,124.37162500000004,0.8946124999999996,102.29180000000001,1.026912499999999,133.41481249999987,1.5412249999999992
606,124.43555000000003,0.8954749999999996,102.34908750000004,1.0277249999999991,133.55082499999986,1.5415874999999992
607,124.49191249999998,0.8957874999999997,102.40512500000004,1.0285999999999988,133.6415999999999,1.5420999999999996
608,124.53116250000001,0.8958999999999996,102.46105000000006,1.028862499999999,133.73479999999995,1.5441374999999997
609,124.55542500000001,0.8959374999999996,102.50437500000011,1.029149999999999,133.8410375,1.5452249999999994
610,124.58336249999998,0.8959374999999996,102.5653250000001,1.029724999999999,133.97576249999997,1.5457874999999996
611,124.6096625,0.8966874999999996,102.6189250000001,1.030924999999999,134.0617749999999,1.5469124999999995
612,124.64502499999998,0.8974499999999996,102.67712500000007,1.032362499999999,134.15183749999994,1.5491499999999994
613,124.67343750000002,0.8980749999999996,102.74220000000001,1.033124999999999,134.23363749999993,1.5498499999999993
614,124.69351250000007,0.8981624999999996,102.81301250000006,1.0335499999999989,134.31122499999995,1.550762499999999
615,124.71647500000006,0.8987374999999996,102.86297500000006,1.0338499999999993,134.4149875,1.5541874999999994
616,124.74445000000003,0.8988874999999996,102.900575,1.0345624999999992,134.48259999999996,1.5546499999999994
617,124.79312500000006,0.8995999999999994,102.93295000000003,1.035262499999999,134.67187500000003,1.5566749999999994
618,124.84247499999998,0.8996124999999994,102.97325000000009,1.0367749999999991,134.77316249999998,1.5592374999999992
619,124.86585000000002,0.9006249999999995,103.02056250000007,1.037099999999999,134.88981249999998,1.5596624999999995
620,124.89178749999999,0.9013499999999994,103.06332500000008,1.037749999999999,134.94567499999997,1.5599624999999993
621,124.92677500000005,0.9026249999999995,103.10280000000007,1.037849999999999,135.00422500000002,1.5602749999999992
622,124.954725,0.9041374999999996,103.15012500000007,1.0380999999999991,135.06761249999997,1.560424999999999
623,124.98811249999996,0.9055374999999998,103.18038750000007,1.038574999999999,135.12558749999994,1.5614749999999988
624,125.025025,0.9063874999999997,103.23098750000007,1.0391999999999992,135.18008749999998,1.5618624999999988
625,125.04887500000001,0.9074874999999996,103.26901250000009,1.0393124999999992,135.23757500000005,1.562649999999999
626,125.07473750000001,0.9082749999999997,103.33940000000005,1.039362499999999,135.30492500000003,1.565124999999999
627,125.11408750000005,0.9083874999999998,103.37703750000003,1.0398749999999992,135.38537500000004,1.566187499999999
628,125.16261250000004,0.9085124999999996,103.42542500000008,1.0405874999999993,135.4444375,1.5674249999999992
629,125.20603750000001,0.9085624999999997,103.49612500000006,1.041574999999999,135.49177500000002,1.567724999999999
630,125.23877500000005,0.9085874999999998,103.55246250000009,1.0424749999999994,135.55447500000002,1.568124999999999
631,125.27483750000009,0.9086499999999996,103.6127750000001,1.0432624999999993,135.6740625,1.5688374999999994
632,125.33147500000001,0.9086749999999998,103.67891250000001,1.0451249999999994,135.75615000000002,1.5692374999999996
633,125.38267500000003,0.9087499999999997,103.73575000000004,1.0462249999999995,135.86462499999996,1.570874999999999
634,125.42920000000002,0.9088999999999997,103.80956250000001,1.0470499999999994,136.01724999999996,1.5721749999999994
635,125.45711250000004,0.9092249999999998,103.87948750000001,1.0479499999999993,136.20926249999997,1.5739249999999996
636,125.49568750000006,0.9092624999999999,103.91361250000004,1.0482874999999994,136.37148749999997,1.5768249999999993
637,125.56660000000004,0.9094999999999998,104.00055000000008,1.0493874999999995,136.4791,1.577599999999999
638,125.60206250000002,0.9095124999999997,104.06276250000006,1.0512749999999995,136.57011249999996,1.5786124999999995
639,125.64425000000001,0.9099374999999995,104.13952500000006,1.0532624999999993,136.65504999999996,1.580149999999999
640,125.70646250000003,0.9104499999999995,104.21365000000006,1.0551124999999992,136.716725,1.5807749999999987
641,125.76308750000007,0.9109749999999996,104.2762625000001,1.0558124999999994,136.80033749999998,1.5827624999999985
642,125.78835000000008,0.9115374999999996,104.34523750000005,1.0569499999999994,136.86141249999994,1.5838249999999985
643,125.80777500000008,0.9120124999999996,104.39720000000008,1.059174999999999,136.95038749999995,1.5850499999999987
644,125.83611250000007,0.9122374999999997,104.44971250000009,1.0597749999999992,137.0068125,1.5865999999999985
645,125.868225,0.9123749999999995,104.51543750000005,1.0599249999999993,137.10927500000003,1.593724999999999
646,125.89858749999992,0.9126124999999996,104.58688750000009,1.0607124999999993,137.20728749999998,1.5969374999999988
647,125.92827499999997,0.9127374999999996,104.63795000000007,1.0619374999999993,137.252825,1.597174999999999
648,125.96793749999989,0.9128249999999996,104.68767500000011,1.0637999999999994,137.36268749999996,1.5974374999999987
649,126.02513749999989,0.9128749999999997,104.77150000000009,1.0651124999999992,137.49377499999997,1.5977374999999987
650,126.07619999999997,0.9129374999999996,104.84671250000011,1.0654874999999993,137.56979999999993,1.5984624999999988
651,126.11113749999996,0.9129499999999996,104.92326250000008,1.0665999999999993,137.6771125,1.6003124999999985
652,126.15650000000001,0.9130624999999994,104.99645000000005,1.0672249999999992,137.75533750000002,1.6019499999999989
653,126.19897500000006,0.9133749999999995,105.10245000000012,1.0681499999999995,137.87233750000007,1.6036124999999992
654,126.22770000000004,0.9137499999999996,105.20368750000006,1.0687374999999992,137.94339999999997,1.6052249999999992
655,126.25696250000003,0.9142249999999994,105.28708750000007,1.0690749999999993,138.03326249999998,1.6056249999999992
656,126.31303750000001,0.9148624999999995,105.35147500000011,1.0693374999999994,138.11908749999992,1.606099999999999
657,126.37951250000003,0.9151374999999995,105.41202500000013,1.0701874999999994,138.17166249999997,1.606474999999999
658,126.41986250000002,0.9160749999999994,105.46927500000007,1.0716374999999994,138.25151249999996,1.606962499999999
659,126.4585125,0.9166874999999994,105.50973750000009,1.0726624999999996,138.34103749999997,1.6083749999999992
660,126.51272500000003,0.9171374999999995,105.56287500000008,1.0735749999999995,138.41897500000007,1.6095374999999992
661,126.56878750000001,0.9172749999999995,105.63525000000007,1.0749624999999994,138.48277500000003,1.6105499999999995
662,126.61637500000002,0.9175249999999994,105.67790000000007,1.0751374999999994,138.54210000000003,1.6121374999999996
663,126.64872500000006,0.9176499999999994,105.7126750000001,1.0757249999999994,138.61568749999998,1.6148624999999992
664,126.68307499999999,0.9180624999999993,105.77335000000011,1.0767874999999991,138.70542499999993,1.6173874999999993
665,126.73427500000004,0.9181499999999994,105.84392500000008,1.0792749999999993,138.76991250000003,1.6194874999999993
666,126.79325,0.9183374999999994,105.89876250000006,1.0808624999999994,138.81199999999998,1.6219499999999996
667,126.83276249999996,0.9186374999999994,105.96617500000009,1.0826249999999993,138.88791249999997,1.6240999999999997
668,126.880225,0.9187374999999994,106.02762500000009,1.0849624999999992,138.9604625,1.6278749999999997
669,126.91371250000002,0.9187374999999994,106.07172500000007,1.0875124999999994,139.036325,1.6285374999999993
670,126.9484625,0.9187374999999994,106.1033500000001,1.0895374999999994,139.11478750000006,1.6287124999999996
671,126.97432499999996,0.9187374999999994,106.13966250000009,1.0908124999999993,139.19118750000004,1.6289874999999996
672,126.99416249999999,0.9187374999999994,106.17250000000008,1.0909999999999993,139.22932500000007,1.6292874999999993
673,127.01244999999997,0.9187624999999994,106.22221250000003,1.0915999999999995,139.31791250000003,1.6293749999999991
674,127.04186250000004,0.9190374999999993,106.27117500000006,1.0931874999999993,139.36967500000003,1.6298874999999993
675,127.07413749999999,0.9192374999999994,106.32835000000016,1.0943374999999995,139.49485,1.631337499999999
676,127.10246250000004,0.9193749999999993,106.3653625000001,1.0952249999999994,139.573675,1.632412499999999
677,127.14032499999999,0.9194749999999994,106.40576250000011,1.0963624999999995,139.63672499999998,1.6329874999999994
678,127.18041249999999,0.9201124999999993,106.43648750000013,1.0985874999999996,139.68587499999998,1.6335249999999994
679,127.21129999999998,0.9210749999999993,106.4739875000001,1.1017374999999996,139.7378625,1.6343124999999994
680,127.26113749999999,0.9219124999999992,106.50885000000008,1.1038124999999996,139.8607,1.6349499999999992
681,127.30507500000003,0.9222374999999993,106.53050000000009,1.1047749999999996,139.96550000000008,1.6354124999999993
682,127.34961249999998,0.9224499999999992,106.55217500000009,1.1059999999999994,140.08010000000002,1.6355124999999993
683,127.40388749999998,0.9226249999999991,106.58807500000013,1.1066624999999994,140.18118750000002,1.6364874999999994
684,127.47542499999997,0.9226249999999991,106.65705000000011,1.1088499999999997,140.27703749999998,1.6373124999999995
685,127.54323749999998,0.9226499999999992,106.68870000000017,1.1098249999999996,140.40173750000002,1.6388874999999996
686,127.59233750000001,0.9226624999999992,106.7089500000001,1.1111624999999996,140.46893750000004,1.6409999999999996
687,127.62352500000009,0.9227374999999991,106.74963750000008,1.1121249999999996,140.60891250000003,1.6423374999999998
688,127.64451250000006,0.922837499999999,106.77691250000012,1.1125124999999996,140.673975,1.6424249999999998
689,127.66770000000001,0.9235624999999991,106.82165000000012,1.1129874999999994,140.76645,1.6425249999999998
690,127.69755000000004,0.9238249999999991,106.86885000000011,1.1148374999999995,140.8659,1.6435374999999999
691,127.72130000000007,0.9238499999999992,106.90435000000006,1.1155124999999997,140.94496249999997,1.6443875
692,127.74931250000009,0.9239749999999991,106.94108750000008,1.1157499999999996,141.12439999999995,1.6454125
693,127.7964125,0.9239749999999991,106.97411250000009,1.1163374999999995,141.17611249999996,1.6466374999999998
694,127.84356249999999,0.9240749999999991,107.01772500000008,1.1165499999999995,141.22837499999997,1.6472249999999997
695,127.87892500000004,0.9240874999999992,107.09949999999999,1.1168374999999993,141.26712499999994,1.6486499999999995
696,127.92318750000008,0.9242624999999991,107.15632500000007,1.1181624999999993,141.33747499999998,1.6488249999999995
697,127.99536250000001,0.9249124999999991,107.19251250000005,1.1184749999999992,141.39666249999996,1.6493999999999993
698,128.04880000000003,0.9249124999999991,107.2225500000001,1.1186499999999993,141.44726249999997,1.650674999999999
699,128.11075,0.9251624999999991,107.2867875000001,1.1189749999999994,141.49703749999992,1.6510624999999992
700,128.17346250000008,0.9251999999999991,107.35927500000007,1.1192249999999995,141.55966249999994,1.6515624999999992
701,128.21285,0.925237499999999,107.40582500000014,1.1193124999999995,141.67878749999994,1.6521374999999991
702,128.2624875,0.925249999999999,107.44138750000015,1.1195124999999997,141.77572499999994,1.6525624999999993
703,128.3151,0.9256749999999991,107.47211250000011,1.1196124999999995,141.82293750000005,1.6527374999999993
704,128.35886250000004,0.9256874999999991,107.51393750000008,1.1200124999999994,141.87838750000003,1.6535124999999993
705,128.390125,0.9261624999999991,107.56161250000012,1.1206249999999995,142.0014625,1.6541499999999993
706,128.42340000000004,0.9266374999999992,107.6140625000001,1.1217499999999994,142.09610000000004,1.6543999999999992
707,128.44741250000004,0.9266874999999992,107.65203750000008,1.1233499999999994,142.16977500000002,1.657449999999999
708,128.47378750000004,0.9267624999999992,107.69723750000007,1.1237874999999995,142.23691250000002,1.6584499999999989
709,128.5131,0.9276624999999993,107.7450875000001,1.1246999999999996,142.3445875,1.6587249999999991
710,128.57376250000004,0.9278249999999992,107.80526250000014,1.1251249999999995,142.42018749999997,1.660637499999999
711,128.61746249999996,0.9279624999999991,107.84898750000009,1.1253999999999995,142.46728749999994,1.6618999999999995
712,128.65852500000005,0.9291874999999992,107.89550000000004,1.1258749999999995,142.49827499999995,1.6623124999999994
713,128.6889,0.9297749999999992,107.94356250000001,1.1264374999999995,142.59474999999998,1.6629499999999993
714,128.72095000000002,0.9302124999999992,108.02653750000003,1.1267499999999995,142.68806249999997,1.6631999999999991
715,128.75225,0.9305624999999993,108.08716250000006,1.1269374999999995,142.76033749999996,1.663799999999999
716,128.783425,0.9309124999999994,108.1238875000001,1.1269499999999995,142.8199,1.664087499999999
717,128.82790000000003,0.9309124999999994,108.16822500000009,1.1272624999999996,142.912025,1.664587499999999
718,128.8485249999999,0.9309874999999994,108.22077500000009,1.1272874999999996,142.97633749999997,1.664587499999999
719,128.88273749999996,0.9310999999999994,108.27533750000003,1.1273874999999995,143.08711249999996,1.664724999999999
720,128.90891249999999,0.9311999999999994,108.31018750000004,1.1280624999999995,143.1619375,1.6649374999999988
721,128.93356250000002,0.9312124999999993,108.34701250000008,1.1281499999999993,143.2092,1.665112499999999
722,128.94792500000003,0.9312124999999993,108.39222500000011,1.1283874999999994,143.30147499999998,1.665137499999999
723,128.96003750000003,0.9315749999999993,108.44640000000008,1.1284249999999993,143.33654999999996,1.665137499999999
724,128.97488750000005,0.9318999999999993,108.50271250000009,1.1284249999999993,143.42509999999996,1.6654499999999988
725,128.99875000000006,0.9321749999999994,108.5490125000001,1.1286624999999997,143.4700625,1.666699999999999
726,129.03243750000001,0.9324624999999994,108.59181250000007,1.1289749999999996,143.56093749999994,1.6678749999999993
727,129.05653750000008,0.9324999999999994,108.64963750000015,1.1299874999999995,143.61612499999993,1.6683374999999991
728,129.0696375,0.9325374999999994,108.71787500000009,1.1310124999999998,143.67089999999996,1.6686999999999992
729,129.10003750000004,0.9325499999999994,108.8010250000001,1.1331249999999995,143.72952500000002,1.6692874999999996
730,129.14561250000006,0.9326499999999994,108.8550125000001,1.1344374999999995,143.75962499999997,1.6695374999999997
731,129.19041250000004,0.9326499999999994,108.91663750000006,1.1349749999999994,143.7947874999999,1.6699624999999996
732,129.23194999999998,0.9326499999999994,108.94010000000011,1.1353749999999996,143.84739999999996,1.6712374999999995
733,129.2837,0.9330749999999994,108.98105000000005,1.1357249999999997,143.92066249999993,1.6727999999999994
734,129.321375,0.9331249999999994,109.04123750000008,1.1363999999999996,143.97273749999994,1.6731624999999994
735,129.357725,0.9331499999999994,109.10801250000003,1.1369624999999999,144.02448749999996,1.6741124999999994
736,129.37359999999998,0.9331624999999995,109.15215000000008,1.1373749999999996,144.137575,1.6749874999999994
737,129.40088749999998,0.9332249999999993,109.18872500000006,1.1374999999999997,144.21315,1.6757374999999997
738,129.43979999999996,0.9332374999999993,109.2476000000001,1.1382749999999995,144.30677500000002,1.6761874999999995
739,129.47553749999997,0.9332624999999993,109.29018750000006,1.1386624999999997,144.3839875,1.6764999999999994
740,129.50929999999997,0.9332624999999993,109.30873750000009,1.1391874999999998,144.50912500000004,1.6766874999999997
741,129.54878750000003,0.9332624999999993,109.33337500000009,1.1394499999999996,144.6067625,1.6769749999999997
742,129.5859,0.9333249999999994,109.38656250000004,1.1396749999999998,144.66022500000003,1.6777999999999997
743,129.62627499999996,0.9335499999999993,109.42738750000007,1.1399999999999997,144.69695000000002,1.6779749999999998
744,129.67103749999995,0.9341499999999994,109.48358750000008,1.1402374999999996,144.77649999999997,1.6798124999999997
745,129.70874999999995,0.9346124999999994,109.5457750000001,1.1404999999999996,144.82522500000002,1.6808374999999998
746,129.73508749999996,0.9347374999999993,109.6087750000001,1.1406749999999997,144.88677500000003,1.6819749999999996
747,129.76701250000002,0.9355499999999993,109.68332500000005,1.1410374999999997,144.97634999999997,1.6825124999999996
748,129.78964999999997,0.9355499999999993,109.75180000000007,1.1416125,145.01554999999996,1.6825374999999996
749,129.8142375,0.9357374999999994,109.7889375000001,1.1423875,145.0464374999999,1.6826499999999995
750,129.848775,0.9358874999999994,109.83233750000007,1.1424749999999997,145.16067499999994,1.6833874999999994
751,129.8746375,0.9359749999999994,109.85907500000009,1.1427999999999998,145.26377499999995,1.6873249999999995
752,129.91782500000002,0.9359874999999994,109.90322500000006,1.1434125,145.35129999999998,1.68925
753,129.95126249999998,0.9359874999999994,109.93885000000009,1.1439124999999999,145.44879999999995,1.6898624999999996
754,129.97785,0.9360249999999993,110.01322500000008,1.1442875,145.50961249999997,1.690775
755,130.00838750000003,0.9365749999999994,110.10103750000012,1.1445874999999999,145.58787499999994,1.693825
756,130.04727500000007,0.9365999999999994,110.14801250000008,1.1448749999999999,145.69901249999987,1.6945374999999998
757,130.08398750000006,0.9370374999999994,110.20310000000006,1.1457374999999999,145.83359999999996,1.6946749999999995
758,130.11992499999997,0.9376124999999993,110.2714750000001,1.1463375,145.85904999999994,1.6950375
759,130.16057500000002,0.9379749999999994,110.3297750000001,1.1467499999999997,145.89083749999995,1.6953
760,130.1803625,0.9391499999999995,110.36618750000005,1.1478999999999997,145.98674999999992,1.6959499999999996
761,130.19002500000005,0.9392499999999996,110.39487500000007,1.1481499999999998,146.02914999999993,1.6962624999999998
762,130.2131625000001,0.9394749999999995,110.45507500000006,1.1481624999999998,146.0927625,1.6964
763,130.27187500000002,0.9395624999999995,110.53040000000006,1.1484249999999996,146.13216249999996,1.6964
764,130.33653750000005,0.9396374999999995,110.58147500000004,1.1486499999999997,146.15920000000003,1.6965124999999994
765,130.39068750000004,0.9396999999999995,110.60751250000004,1.1487124999999998,146.22860000000003,1.6967874999999994
766,130.43357500000005,0.9401999999999995,110.63656250000003,1.1489624999999997,146.30866249999994,1.6975874999999996
767,130.47816250000005,0.9401999999999995,110.68763750000005,1.1497374999999999,146.3398249999999,1.6976874999999996
768,130.527075,0.9402499999999995,110.71548750000004,1.1498749999999998,146.36341249999998,1.6976999999999993
769,130.5556875,0.9402499999999995,110.75005000000006,1.1500375,146.3869125,1.6980499999999994
770,130.5736,0.9402499999999995,110.7840125000001,1.1500875,146.45123750000002,1.6980499999999994
771,130.6008375,0.9402499999999995,110.81113750000007,1.1502,146.51985,1.6982374999999996
772,130.62111250000007,0.9402499999999995,110.85745000000009,1.1502,146.59767499999995,1.6985249999999996
773,130.6441625,0.9403499999999994,110.91972500000007,1.1504624999999997,146.6556875,1.6991249999999996
774,130.6783375,0.9404124999999994,110.95227500000011,1.1511749999999996,146.71116249999994,1.6996374999999997
775,130.70323750000003,0.9404374999999995,110.99633750000015,1.1513374999999997,146.76642499999994,1.7003874999999997
776,130.72802500000006,0.9404499999999995,111.02793750000014,1.1514749999999998,146.82297499999996,1.7010999999999998
777,130.75106250000002,0.9404499999999995,111.05615000000009,1.1517249999999997,146.87043749999987,1.7024249999999999
778,130.78662500000002,0.9404499999999995,111.10126250000012,1.1521499999999998,146.90394999999992,1.7034249999999995
779,130.82327500000002,0.9405249999999995,111.1623500000001,1.1525374999999998,146.93889999999993,1.7040624999999998
780,130.85522500000005,0.9405624999999995,111.24802500000011,1.152675,147.00667499999992,1.7045749999999995
781,130.86952500000007,0.9405624999999995,111.28502500000008,1.1533749999999998,147.0501874999999,1.7049499999999997
782,130.88567500000008,0.9408999999999995,111.34906250000012,1.1536625,147.10372499999994,1.7049999999999996
783,130.91453750000005,0.9409749999999996,111.3902375000001,1.1537875,147.14333749999997,1.7054
784,130.97287500000002,0.9409749999999996,111.4194625000001,1.1539,147.20597499999997,1.7065499999999993
785,131.03227500000006,0.9411374999999995,111.44793750000008,1.1539125,147.24331249999997,1.7082125
786,131.07236250000003,0.9417249999999995,111.48031250000012,1.154075,147.27966249999997,1.7093999999999996
787,131.11263749999995,0.9424624999999994,111.51976250000011,1.1541124999999999,147.32557499999993,1.7110749999999997
788,131.159575,0.9428249999999995,111.57882500000012,1.1542499999999998,147.36206249999995,1.7127124999999994
789,131.19401249999996,0.9436499999999994,111.61260000000013,1.1549124999999998,147.40154999999996,1.7149999999999994
790,131.22398749999994,0.9450874999999995,111.68353750000007,1.1550249999999997,147.45147500000002,1.7167874999999995
791,131.260575,0.9466374999999995,111.74885000000009,1.1556,147.48729999999995,1.7185249999999994
792,131.29722499999997,0.9482249999999994,111.81638750000013,1.15585,147.54997500000002,1.7193624999999992
793,131.32617499999992,0.9489624999999995,111.88086250000009,1.1560249999999999,147.60068749999994,1.7196999999999991
794,131.3619125,0.9501749999999994,111.96533750000012,1.1561625000000002,147.67234999999997,1.7203374999999987
795,131.38846249999995,0.9505124999999994,112.02440000000011,1.1562000000000001,147.73493749999997,1.7205374999999992
796,131.40047499999994,0.9510249999999995,112.06425000000016,1.1563500000000002,147.82638749999995,1.7212624999999988
797,131.44162499999996,0.9511624999999994,112.0950500000001,1.1570375000000002,147.90003749999997,1.7217374999999988
798,131.47164999999998,0.9512499999999995,112.1142875000001,1.1575875000000002,147.9666125000001,1.7220999999999986
799,131.4907375,0.9512499999999995,112.15850000000007,1.1577375000000003,148.13473749999997,1.7247249999999992
800,131.50705,0.9519624999999995,112.23331250000007,1.1581125,148.21179999999998,1.724874999999999
801,131.52566249999995,0.9530624999999995,112.26496250000008,1.1584750000000001,148.27458749999997,1.7250374999999984
802,131.54375,0.9539749999999995,112.29916250000008,1.1595125,148.31261249999994,1.7253999999999992
803,131.56346249999996,0.9540124999999995,112.32568750000002,1.1606875,148.3390375,1.725612499999999
804,131.589675,0.9540249999999995,112.36890000000008,1.1613250000000002,148.37661249999996,1.7257749999999987
805,131.62044999999998,0.9540249999999995,112.41858750000009,1.1625375000000002,148.44153749999995,1.7257749999999987
806,131.65084999999996,0.9542124999999992,112.48835000000008,1.163075,148.49416249999996,1.725862499999999
807,131.6788,0.9542249999999993,112.56261250000007,1.1631625,148.57019999999994,1.7259499999999985
808,131.70287500000003,0.9545624999999994,112.5972250000001,1.1633375000000001,148.6198375,1.726124999999999
809,131.73453750000002,0.9546624999999994,112.63357500000009,1.1633375000000001,148.69089999999997,1.7262249999999988
810,131.76532499999996,0.9546624999999994,112.70476250000009,1.1636,148.7622874999999,1.726437499999999
811,131.7829625,0.9550874999999993,112.7444250000001,1.163675,148.8260499999999,1.7265874999999988
812,131.8054125,0.9551499999999993,112.78722500000005,1.1638499999999998,148.877725,1.7268124999999992
813,131.82766249999997,0.9551999999999993,112.81706250000012,1.1639249999999999,148.97531249999994,1.7268124999999992
814,131.85397500000002,0.9552999999999993,112.8603875000001,1.1640000000000001,149.01724999999996,1.7275499999999988
815,131.874975,0.9552999999999993,112.89790000000008,1.1649875,149.10716249999993,1.7286749999999989
816,131.89361250000002,0.9557624999999993,112.93403750000009,1.1660625000000002,149.13939999999997,1.7297624999999988
817,131.90625,0.9564499999999994,112.9684125000001,1.1666375000000002,149.18543749999995,1.7331374999999989
818,131.9303625,0.9572999999999994,113.0057875000001,1.1669125,149.2531374999999,1.735012499999999
819,131.95384999999996,0.9585749999999993,113.03411250000006,1.167125,149.3265249999999,1.7354249999999987
820,131.96947499999996,0.9594124999999994,113.0628000000001,1.1676,149.46184999999994,1.736062499999999
821,131.97983749999995,0.9609124999999993,113.09666250000011,1.1676375,149.49468749999997,1.7370249999999987
822,131.9962125,0.9612124999999994,113.12128750000012,1.167675,149.53455,1.7377499999999992
823,132.03567499999997,0.9614749999999992,113.14197500000009,1.1677625,149.58238749999998,1.7381374999999988
824,132.0733,0.9616249999999993,113.1776875000001,1.1677875,149.6069499999999,1.7382874999999987
825,132.116275,0.9619999999999993,113.22046250000014,1.1677875,149.65214999999992,1.738787499999999
826,132.15721250000007,0.9620374999999993,113.2735000000001,1.1678375,149.72078749999991,1.7397874999999992
827,132.17917500000004,0.9620374999999993,113.34711250000011,1.167875,149.79462499999997,1.740737499999999
828,132.19541249999997,0.9620374999999993,113.41217500000008,1.1679625000000002,149.83351249999998,1.7415999999999991
829,132.20986250000004,0.9620499999999993,113.47023750000008,1.1681000000000001,149.89520000000002,1.7431624999999988
830,132.227475,0.9621374999999993,113.50168750000007,1.168125,149.96818749999994,1.7434624999999988
831,132.26082499999998,0.9621749999999994,113.5331250000001,1.1681625000000002,150.0325999999999,1.7436249999999986
832,132.28557499999997,0.9621874999999994,113.55876250000014,1.1683625,150.1261499999999,1.7437124999999989
833,132.30207499999997,0.9624374999999994,113.58202500000012,1.1683875000000001,150.21713749999998,1.7440749999999992
834,132.32851249999996,0.9624874999999993,113.6103250000001,1.1684,150.27698749999993,1.744162499999999
835,132.35264999999993,0.9624999999999992,113.6402625000001,1.1684,150.35545,1.7446249999999985
836,132.37559999999996,0.9625124999999993,113.68437500000007,1.1685125,150.43611249999998,1.7455249999999987
837,132.40243750000002,0.9626249999999993,113.72842500000006,1.1685125,150.52547499999994,1.7463499999999985
838,132.44546249999996,0.9628499999999992,113.77976250000005,1.1691625,150.56594999999996,1.7475249999999987
839,132.4949125,0.9628499999999992,113.84311250000006,1.1693,150.60751249999998,1.7485374999999987
840,132.52856250000002,0.9628499999999992,113.90392500000009,1.16965,150.68247499999998,1.7500624999999985
841,132.56935,0.9635749999999992,113.93772500000009,1.16965,150.7177625,1.7503124999999988
842,132.60598749999994,0.9647374999999992,113.96740000000005,1.16965,150.7515875,1.750912499999999
843,132.64556249999995,0.9647499999999993,114.00688750000005,1.16965,150.78112499999995,1.7525499999999992
844,132.65981249999996,0.9647624999999994,114.03782500000001,1.16965,150.82484999999997,1.7533999999999992
845,132.67733749999994,0.9648249999999996,114.07501250000004,1.1699625000000002,150.9447624999999,1.7543124999999993
846,132.6988499999999,0.9649874999999996,114.10665000000003,1.170075,150.99415,1.7546999999999995
847,132.7265749999999,0.9652499999999996,114.14902500000004,1.1701000000000001,151.0526875,1.7556374999999995
848,132.74468749999988,0.9653749999999997,114.18151250000007,1.170475,151.14738749999995,1.7564749999999991
849,132.77049999999988,0.9653874999999996,114.21625000000002,1.170475,151.22623749999994,1.7572999999999994
850,132.79598749999994,0.9653874999999996,114.24543750000002,1.1705125,151.29697499999986,1.7586999999999995
851,132.82137499999993,0.9653999999999996,114.27750000000007,1.1705125,151.3452749999999,1.7607874999999995
852,132.8410499999999,0.9656249999999997,114.32101250000007,1.1705125,151.39037499999992,1.7638249999999993
853,132.85631249999994,0.9656624999999996,114.39636250000005,1.170775,151.42973749999987,1.764849999999999
854,132.87404999999987,0.9660624999999997,114.46998750000004,1.1720249999999999,151.46872499999995,1.7653499999999993
855,132.89839999999992,0.9665124999999998,114.51738750000008,1.17275,151.50607499999992,1.7654499999999993
856,132.91133749999992,0.9668124999999997,114.56691250000007,1.1728,151.57233749999992,1.7664624999999996
857,132.91866249999993,0.9668124999999997,114.60398750000004,1.1728,151.65362499999998,1.7666499999999996
858,132.92879999999994,0.9668124999999997,114.636475,1.1728,151.72294999999994,1.7694499999999993
859,132.93848749999998,0.9670374999999997,114.66383750000004,1.1728125,151.76106249999995,1.7706499999999994
860,132.96898749999994,0.9676249999999997,114.69251250000005,1.1730999999999998,151.8298499999999,1.7717624999999995
861,132.99941249999998,0.9681749999999998,114.70681250000007,1.1731749999999999,151.92353749999995,1.7728124999999995
862,133.03938749999995,0.9681749999999998,114.73685000000006,1.1731749999999999,152.04562499999992,1.7737874999999994
863,133.084825,0.9681749999999998,114.80696250000007,1.17375,152.11392499999988,1.7742999999999993
864,133.1012375,0.9681749999999998,114.8894250000001,1.1741875,152.2134624999999,1.7748749999999989
865,133.1124125,0.9681749999999998,114.94380000000008,1.1746875,152.2893124999999,1.7759499999999988
866,133.12177499999996,0.9681874999999998,114.97405000000012,1.1747,152.35292499999986,1.777387499999999
867,133.148825,0.9682374999999998,115.01107500000009,1.1747999999999998,152.40417499999995,1.7796624999999993
868,133.184025,0.9684124999999999,115.05338750000003,1.1754999999999998,152.46377499999994,1.781724999999999
869,133.2439375,0.9684249999999999,115.10918750000005,1.1756375,152.50991249999993,1.782637499999999
870,133.29632499999997,0.9684499999999998,115.17210000000001,1.1756874999999998,152.56156249999992,1.7888624999999994
871,133.33911249999997,0.9684499999999998,115.21566250000004,1.1757249999999997,152.60688749999997,1.7896124999999996
872,133.36954999999995,0.9684499999999998,115.25966249999999,1.1758624999999998,152.66748749999996,1.7899124999999996
873,133.39318750000004,0.9684624999999998,115.28623750000004,1.1758624999999998,152.7599,1.7903999999999995
874,133.40623750000003,0.9684624999999998,115.32077500000007,1.1758624999999998,152.83264999999997,1.7908999999999995
875,133.4215625,0.9684999999999998,115.34343750000009,1.1759874999999997,152.92974999999993,1.7914999999999994
876,133.43382499999998,0.9685374999999997,115.38637500000009,1.1762,152.99835,1.7924499999999994
877,133.44263749999996,0.9685374999999997,115.43931250000007,1.1762,153.0412,1.7945249999999993
878,133.44821249999998,0.9685624999999999,115.48790000000012,1.1762,153.08036249999998,1.7949749999999995
879,133.45641249999994,0.9685624999999999,115.52265000000008,1.1764374999999998,153.10299999999998,1.7955374999999991
880,133.47198749999998,0.9685624999999999,115.56005000000009,1.1764874999999997,153.1217125,1.795774999999999
881,133.48505,0.9685624999999999,115.60853750000005,1.1764874999999997,153.150025,1.796349999999999
882,133.50797499999996,0.9685624999999999,115.65742500000006,1.1764874999999997,153.20589999999999,1.796824999999999
883,133.5199625,0.9685624999999999,115.69557500000006,1.1764874999999997,153.24145000000001,1.7971124999999992
884,133.52487499999995,0.9685624999999999,115.7558250000001,1.1764999999999999,153.27657499999998,1.797274999999999
885,133.5478875,0.9688499999999999,115.82078750000011,1.1766624999999997,153.31748749999997,1.797324999999999
886,133.59493750000001,0.9689874999999998,115.90531250000008,1.1766624999999997,153.3724374999999,1.7973499999999993
887,133.6251875,0.9691749999999998,115.93866250000005,1.1767874999999997,153.4997249999999,1.7981499999999995
888,133.654475,0.9691874999999999,115.98378750000005,1.1767999999999996,153.56518749999992,1.7986999999999995
889,133.7133125,0.9691874999999999,116.02741250000007,1.1771624999999997,153.61158749999993,1.7992999999999995
890,133.7431625,0.9691874999999999,116.06756250000004,1.1774374999999997,153.65469999999993,1.8002499999999995
891,133.75531249999997,0.9691874999999999,116.14218750000008,1.1774374999999997,153.71022499999992,1.8003499999999995
892,133.77435,0.9691999999999998,116.19088750000004,1.1778499999999998,153.76759999999996,1.8005624999999994
893,133.798825,0.9691999999999998,116.24546250000004,1.1788124999999998,153.81089999999998,1.8010874999999995
894,133.81635,0.9692499999999998,116.32220000000011,1.1793624999999999,153.83832499999997,1.8011249999999996
895,133.83089999999999,0.9692624999999998,116.4252750000001,1.1799749999999998,153.87286249999988,1.8011749999999995
896,133.847025,0.9692624999999998,116.4694125000001,1.1800999999999997,153.94696249999987,1.8013874999999993
897,133.86067500000001,0.9693374999999997,116.52431250000011,1.1803124999999999,154.03164999999993,1.8013999999999992
898,133.8704875,0.9693499999999997,116.56265000000006,1.1807499999999997,154.0755124999999,1.8016124999999994
899,133.87887499999997,0.9693499999999997,116.61316250000006,1.1813249999999997,154.10131249999986,1.8029874999999993
900,133.89681249999995,0.9693499999999997,116.64521250000007,1.1821125,154.1385624999999,1.8037624999999995
901,133.90898749999994,0.9695374999999997,116.66297500000006,1.1826499999999998,154.2439999999999,1.8053374999999994
902,133.92348749999994,0.9695374999999997,116.70222500000007,1.1837749999999998,154.27347499999993,1.8056749999999995
903,133.93176249999996,0.9695374999999997,116.77066250000009,1.1840874999999995,154.30757499999987,1.8058249999999996
904,133.94400000000002,0.9695374999999997,116.80978750000007,1.1842749999999997,154.35562499999992,1.8058499999999995
905,133.9602625,0.9695374999999997,116.87483750000003,1.1846624999999995,154.41311249999993,1.8058499999999995
906,133.98083749999998,0.9695749999999996,116.90910000000004,1.1853249999999995,154.46466249999995,1.8058749999999995
907,133.99148749999998,0.9695749999999996,116.97267500000002,1.1862874999999997,154.51853749999992,1.8062874999999994
908,134.01317499999996,0.9695749999999996,117.0358875,1.1867499999999997,154.55667499999993,1.8070374999999992
909,134.02213749999993,0.9695874999999997,117.09946250000004,1.1873124999999995,154.60238749999996,1.8085999999999993
910,134.0345624999999,0.9695874999999997,117.13785000000009,1.1878124999999995,154.674975,1.8096749999999995
911,134.04866249999995,0.9699374999999997,117.18788750000007,1.1878374999999997,154.72602499999996,1.8118749999999997
912,134.05963749999992,0.9701624999999997,117.22700000000005,1.1883749999999997,154.76491249999998,1.8131874999999997
913,134.07614999999996,0.9701624999999997,117.26395000000007,1.1892749999999996,154.805875,1.8140749999999997
914,134.10487499999996,0.9701624999999997,117.31112500000009,1.1895874999999996,154.8453875,1.8142999999999998
915,134.13611249999994,0.9701749999999997,117.3313750000001,1.1896499999999994,155.00084999999999,1.8147624999999996
916,134.18256249999993,0.9702374999999996,117.37743750000008,1.1897374999999994,155.10428749999997,1.8148999999999997
917,134.22094999999993,0.9713124999999997,117.42097500000011,1.1902249999999994,155.14324999999997,1.8150874999999997
918,134.24562499999993,0.9714124999999996,117.47802500000013,1.1903374999999996,155.17272499999993,1.8154499999999993
919,134.2592249999999,0.9719624999999996,117.5182500000001,1.1910249999999996,155.2108374999999,1.815649999999999
920,134.28814999999994,0.9720499999999997,117.55508750000011,1.1921124999999995,155.2340749999999,1.8159124999999992
921,134.31781249999995,0.9725374999999997,117.59157500000012,1.1931749999999994,155.2644874999999,1.8163249999999997
922,134.34243749999993,0.9726374999999997,117.63612500000013,1.1943999999999995,155.28103749999988,1.8171624999999993
923,134.3681625,0.9733499999999996,117.67918750000011,1.1946374999999994,155.29966249999993,1.8177124999999996
924,134.38973749999997,0.9733499999999996,117.74892500000011,1.1952999999999998,155.34873749999994,1.8190249999999997
925,134.39988749999998,0.9733749999999998,117.82735000000004,1.1965249999999998,155.41521249999994,1.8204125000000002
926,134.41206250000002,0.9737374999999997,117.87496250000008,1.1969874999999996,155.46362499999995,1.8215875
927,134.42937500000005,0.9739124999999997,117.90141250000006,1.1969874999999996,155.5082999999999,1.8217499999999998
928,134.4524375,0.9740374999999998,117.92322500000007,1.1971249999999996,155.59081249999986,1.8217499999999998
929,134.46705000000003,0.9740374999999998,117.95597500000005,1.1972999999999996,155.6437499999999,1.82195
930,134.47412500000002,0.9747499999999997,117.9959375000001,1.1973749999999996,155.70009999999988,1.8231500000000003
931,134.47927500000003,0.9747499999999997,118.05116250000012,1.1981999999999997,155.72579999999988,1.8237375000000002
932,134.49481250000005,0.9747499999999997,118.12675000000011,1.1984124999999994,155.7634374999999,1.8246625000000003
933,134.51368750000006,0.9750124999999996,118.17421250000011,1.1984499999999993,155.80139999999994,1.8255375000000003
934,134.53170000000003,0.9753749999999997,118.23716250000008,1.1984749999999993,155.83892499999993,1.8273624999999998
935,134.54455000000004,0.9754374999999996,118.27717500000006,1.1984874999999997,155.85834999999994,1.8279125000000003
936,134.55421250000006,0.9756624999999995,118.31890000000007,1.1984874999999997,155.90117499999997,1.8281749999999999
937,134.56122500000006,0.9758624999999996,118.36450000000009,1.1984874999999997,155.94906249999994,1.8290125000000002
938,134.57975000000002,0.9759249999999996,118.38413750000007,1.1986374999999996,155.9785374999999,1.8290125000000002
939,134.60538750000003,0.9759999999999996,118.39658750000008,1.1986499999999995,156.04786249999995,1.8302
940,134.63230000000001,0.9759999999999996,118.41333750000008,1.1986999999999997,156.12413749999996,1.8313000000000001
941,134.6567375,0.9759999999999996,118.43832500000006,1.1988499999999995,156.1787749999999,1.8326750000000005
942,134.6703125,0.9760249999999996,118.45942500000008,1.1988874999999997,156.25333749999993,1.834275
943,134.6786874999999,0.9760249999999996,118.47755000000008,1.1997874999999996,156.31303749999995,1.8357250000000005
944,134.68561250000002,0.9760249999999996,118.50120000000004,1.2006499999999996,156.37493749999993,1.8366375000000001
945,134.70043749999996,0.9760249999999996,118.52093750000006,1.2024749999999995,156.41598749999991,1.8368750000000003
946,134.73549999999997,0.9760249999999996,118.56823750000011,1.2025124999999997,156.463225,1.8372875000000002
947,134.7626375,0.9762999999999997,118.6385875000001,1.2033374999999995,156.48936249999994,1.8378125000000003
948,134.781925,0.9766499999999997,118.67986250000006,1.2033499999999995,156.5341625,1.8378625000000002
949,134.7961875,0.9767999999999997,118.71858750000008,1.2037999999999995,156.56807499999996,1.8381875000000003
950,134.80877499999997,0.9767999999999997,118.75808750000012,1.2038749999999994,156.66593750000004,1.8382625000000001
951,134.8223875,0.9767999999999997,118.79247500000008,1.2041124999999995,156.70924999999997,1.8383375000000004
952,134.8409625,0.9769874999999996,118.83312500000007,1.2044124999999994,156.73898749999995,1.8386625000000003
953,134.85526249999998,0.9770374999999996,118.86741250000009,1.2044499999999996,156.80797500000003,1.8395000000000004
954,134.86552499999996,0.9772249999999996,118.87988750000008,1.2046624999999995,156.85246250000003,1.8400875
955,134.8738875,0.9772374999999995,118.91571250000007,1.2049499999999995,156.9280875,1.8406000000000007
956,134.88151249999999,0.9772374999999995,118.94406250000006,1.2051124999999994,156.95094999999995,1.8406750000000005
957,134.88973749999994,0.9772374999999995,118.96712500000005,1.2051374999999995,156.98911249999995,1.8406875000000005
958,134.89659999999995,0.9772374999999995,119.01490000000004,1.2051374999999995,157.02773749999994,1.8407500000000006
959,134.90144999999993,0.9772624999999997,119.05997500000008,1.2051374999999995,157.1467,1.8408750000000003
960,134.9139624999999,0.9773999999999997,119.08922500000006,1.2053374999999997,157.21279999999993,1.8412875000000002
961,134.9183749999999,0.9774124999999997,119.13690000000005,1.2053624999999997,157.23376249999998,1.8416125000000005
962,134.92918749999993,0.9774124999999997,119.1626125,1.2053999999999996,157.26027499999992,1.8419500000000004
963,134.93719999999993,0.9774124999999997,119.18083750000005,1.2054624999999997,157.33079999999993,1.8430125000000004
964,134.9454874999999,0.9774124999999997,119.24330000000008,1.2058999999999995,157.3651125,1.8430750000000002
965,134.9502125,0.9774124999999997,119.28735000000006,1.2061874999999995,157.404825,1.8432000000000004
966,134.9604125,0.9774124999999997,119.31636250000007,1.2064499999999996,157.46072499999994,1.8432000000000004
967,134.96656249999995,0.9774124999999997,119.33623750000007,1.2064749999999995,157.54933749999992,1.8434500000000003
968,134.97102499999997,0.9774124999999997,119.38370000000006,1.2069249999999996,157.57187499999995,1.8438250000000003
969,134.98477499999998,0.9774124999999997,119.42890000000007,1.2071749999999994,157.6039749999999,1.8438250000000003
970,134.993725,0.9774124999999997,119.48502500000006,1.2076499999999997,157.6492624999999,1.8439750000000004
971,135.002325,0.9774124999999997,119.52991250000007,1.2076499999999997,157.71062499999988,1.8447250000000002
972,135.01026249999995,0.9774124999999997,119.58620000000005,1.2076874999999996,157.77026249999992,1.8455250000000003
973,135.03321250000002,0.9774124999999997,119.61035000000005,1.2076874999999996,157.7861499999999,1.8463250000000002
974,135.05458749999997,0.9774124999999997,119.63042500000007,1.2077124999999995,157.8485499999999,1.8467125000000002
975,135.07243749999998,0.9774124999999997,119.65190000000004,1.2080124999999995,157.86878749999988,1.8476500000000002
976,135.082225,0.9774124999999997,119.6741875,1.2081499999999996,157.8996249999999,1.8543750000000003
977,135.08969999999997,0.9775124999999997,119.71632500000005,1.2081874999999995,157.92897499999995,1.8553625000000002
978,135.09693749999994,0.9775624999999997,119.73956250000006,1.2088124999999996,157.95852499999992,1.8554000000000004
979,135.12705,0.9775624999999997,119.75748750000002,1.2090624999999995,158.00696249999993,1.8554000000000004
980,135.16120000000006,0.9775624999999997,119.76735000000004,1.2090749999999995,158.0491124999999,1.8554250000000005
981,135.1850125,0.9775624999999997,119.78310000000006,1.2091499999999995,158.08264999999992,1.8556250000000003
982,135.19628750000004,0.9775749999999996,119.82343750000005,1.2091499999999995,158.1529249999999,1.8562000000000003
983,135.20172499999998,0.9775999999999996,119.85363750000006,1.2091874999999994,158.2070499999999,1.8562000000000003
984,135.218625,0.9775999999999996,119.91071250000009,1.2091999999999994,158.23626249999992,1.8562000000000003
985,135.23919999999998,0.9776499999999997,119.94133750000003,1.2092999999999996,158.28259999999995,1.8562000000000003
986,135.262825,0.9776499999999997,119.95888750000003,1.2094124999999993,158.30252499999995,1.8562000000000003
987,135.28324999999998,0.9776499999999997,119.97197500000001,1.2094999999999994,158.33166249999996,1.8562500000000002
988,135.29272500000002,0.9776499999999997,119.98251250000001,1.2102874999999995,158.35674999999995,1.8569875000000002
989,135.30591249999998,0.9776624999999997,119.99702500000006,1.2108374999999993,158.41626250000002,1.8575
990,135.32937499999997,0.9776999999999997,120.0349000000001,1.2114499999999995,158.45426249999997,1.8598625000000002
991,135.34218749999997,0.9779499999999998,120.09496250000005,1.2131374999999993,158.48523749999995,1.8628624999999999
992,135.35569999999996,0.9782999999999997,120.15443750000007,1.2151624999999995,158.5234875,1.8631875
993,135.3763125,0.9787749999999997,120.17642500000005,1.2168124999999994,158.552925,1.8634374999999996
994,135.39543749999999,0.9788374999999996,120.19871250000004,1.2175624999999994,158.57500000000002,1.8635125000000001
995,135.41922499999998,0.9788749999999997,120.21422500000003,1.2178749999999994,158.60674999999998,1.864675
996,135.43671250000003,0.9791374999999998,120.24646250000005,1.2184499999999994,158.6329625,1.8652375
997,135.44621249999997,0.9791874999999998,120.28006250000004,1.2186749999999995,158.6536,1.8660625
998,135.46776250000002,0.9793624999999997,120.31819999999998,1.2186999999999995,158.714025,1.8665625000000003
999,135.48846249999997,0.9794249999999998,120.33407499999997,1.2186999999999995,158.801625,1.8667875000000003
1000,135.4998625,0.9794624999999998,120.35842500000001,1.2187874999999995,158.90033749999998,1.8668125000000004
1001,135.5131375,0.9794624999999998,120.39060000000003,1.2187874999999995,158.92724999999996,1.8668750000000003
1002,135.5367375,0.9794624999999998,120.41236249999999,1.2197749999999994,158.95973749999996,1.8671000000000004
1003,135.55718750000003,0.9794749999999998,120.43652500000002,1.2208124999999994,159.00607499999998,1.867575
1004,135.58282500000004,0.9794749999999998,120.4799125,1.2210749999999995,159.04907499999996,1.8678
1005,135.5990375,0.9798374999999997,120.53426250000001,1.2217374999999995,159.07726249999993,1.86785
1006,135.6241625,0.9802624999999998,120.57070000000004,1.2225999999999992,159.09131249999996,1.8679374999999998
1007,135.66118749999998,0.9807624999999998,120.60663749999999,1.2228124999999992,159.11886249999995,1.8681125
1008,135.6984875,0.9807624999999998,120.64921250000005,1.2228999999999994,159.13937499999997,1.8683125
1009,135.7254375,0.9808249999999998,120.65760000000006,1.2230499999999995,159.1530874999999,1.8689875
1010,135.741425,0.9808249999999998,120.66790000000006,1.2231249999999994,159.17207499999992,1.8691
1011,135.75897499999996,0.9808249999999998,120.68220000000008,1.2231249999999994,159.19322499999996,1.8692625
1012,135.78287499999996,0.9808249999999998,120.70088750000006,1.2233499999999995,159.21906249999992,1.8695249999999999
1013,135.8011,0.9808374999999998,120.75346250000008,1.2234374999999995,159.2787625,1.8701125000000003
1014,135.8433,0.9808374999999998,120.77421250000009,1.2235749999999996,159.3012,1.8711125000000002
1015,135.89631249999996,0.9808374999999998,120.80707500000013,1.2237124999999995,159.34156249999995,1.872525
1016,135.93213749999998,0.9808374999999998,120.84870000000008,1.2239499999999994,159.37769999999995,1.8739625000000002
1017,135.9525,0.9808499999999998,120.88912500000006,1.2239874999999996,159.39529999999996,1.8740375
1018,135.9735375,0.9809249999999998,120.91860000000005,1.2239874999999996,159.43119999999996,1.8744
1019,135.99238749999998,0.9809374999999999,120.97888750000006,1.2241749999999993,159.46643749999996,1.8747375
1020,136.01108749999997,0.9809499999999999,121.04480000000005,1.2244499999999994,159.54487499999996,1.8752124999999997
1021,136.037725,0.9809499999999999,121.08640000000005,1.2244499999999994,159.56101249999995,1.8754499999999998
1022,136.05253749999997,0.9809499999999999,121.14028750000001,1.2244874999999993,159.59151249999996,1.8757624999999996
1023,136.0639,0.9810624999999998,121.18563750000003,1.2245374999999994,159.622325,1.8759625
1024,136.07382499999997,0.9810624999999998,121.22086249999998,1.2246499999999996,159.655925,1.8760875
1025,136.08328749999998,0.9810624999999998,121.25251250000002,1.2247874999999995,159.69933749999996,1.8762249999999998
1026,136.09708749999993,0.9810624999999998,121.27377500000006,1.2250499999999995,159.73526249999998,1.8764624999999997
1027,136.10497499999997,0.9811999999999997,121.29608750000008,1.2260374999999994,159.758825,1.8770125
1028,136.10843749999995,0.9813749999999998,121.31886250000005,1.2269124999999996,159.79998750000004,1.8770999999999998
1029,136.11647499999995,0.9816999999999997,121.35012500000002,1.2275124999999993,159.88036250000002,1.8773
1030,136.12571249999993,0.9817249999999998,121.37021250000005,1.2277249999999995,159.9094375,1.8774624999999998
1031,136.14186249999995,0.9817249999999998,121.38358750000006,1.2278999999999995,159.93593750000002,1.8777125
1032,136.1695249999999,0.9817499999999998,121.40803750000005,1.2279499999999997,159.94841249999996,1.8782499999999995
1033,136.2076999999999,0.9817999999999998,121.41787500000005,1.2279999999999995,159.97119999999995,1.8790124999999998
1034,136.22364999999994,0.9817999999999998,121.42706250000009,1.2282374999999996,159.99789999999996,1.8799249999999998
1035,136.23867499999994,0.9817999999999998,121.44643750000009,1.2288874999999997,160.0342875,1.8813875000000002
1036,136.24603749999994,0.9817999999999998,121.46255000000012,1.2295124999999996,160.1196125,1.8820125
1037,136.25198749999996,0.9818124999999998,121.48291250000007,1.2297124999999998,160.159525,1.8835749999999998
1038,136.2599749999999,0.9818124999999998,121.50656250000007,1.2298874999999996,160.18383749999992,1.8847125
1039,136.27349999999996,0.9818124999999998,121.52697500000004,1.2300499999999994,160.22351249999997,1.88525
1040,136.27861249999995,0.9818374999999997,121.58116250000005,1.2301624999999996,160.31413749999996,1.886475
1041,136.28671249999996,0.9818499999999998,121.60706250000001,1.2301749999999996,160.38396249999997,1.887025
1042,136.2942749999999,0.9818499999999998,121.6460125,1.2301749999999996,160.41746249999997,1.8872875
1043,136.30264999999994,0.9818499999999998,121.66348750000002,1.2305999999999995,160.44342500000002,1.8874749999999998
1044,136.3059624999999,0.9818499999999998,121.68033750000002,1.2307249999999994,160.46766249999996,1.8876624999999998
1045,136.30938749999993,0.9818499999999998,121.70075000000003,1.2312374999999995,160.50268749999992,1.8882999999999999
1046,136.31856249999993,0.9818499999999998,121.72386250000004,1.2326374999999994,160.53144999999995,1.8885874999999999
1047,136.32691249999993,0.9818499999999998,121.74927500000007,1.2338874999999994,160.5702375,1.889975
1048,136.33882499999993,0.9818499999999998,121.78273750000008,1.2345124999999997,160.60606249999992,1.8911875
1049,136.34552499999995,0.9818999999999997,121.80060000000009,1.2345124999999997,160.63208749999995,1.892925
1050,136.35563749999997,0.9819249999999998,121.82568750000007,1.2345499999999996,160.6564874999999,1.8972125
1051,136.36486249999996,0.9819249999999998,121.88262500000002,1.2346374999999994,160.69944999999993,1.8975625
1052,136.38024999999993,0.9819249999999998,121.91565000000006,1.2347249999999994,160.74704999999997,1.8980624999999998
1053,136.39852499999995,0.9819249999999998,121.95415000000003,1.2352374999999995,160.79622499999996,1.8982124999999999
1054,136.40881249999995,0.9819249999999998,121.98167500000005,1.2356124999999993,160.82032499999997,1.8988999999999998
1055,136.42813749999996,0.9819249999999998,122.00728750000003,1.2361999999999995,160.8465875,1.8994499999999999
1056,136.4350125,0.9819249999999998,122.03835,1.2363749999999996,160.885425,1.9003
1057,136.43885,0.9819249999999998,122.06083750000002,1.2372624999999993,161.00198749999998,1.9005125
1058,136.4422875,0.9819624999999997,122.10490000000003,1.2374624999999992,161.0263874999999,1.9008375000000002
1059,136.44707499999998,0.9819624999999997,122.13296250000002,1.2377124999999993,161.0483499999999,1.9012500000000003
1060,136.44968749999998,0.9819624999999997,122.15856250000006,1.2379999999999993,161.07562499999995,1.9018875000000002
1061,136.45182499999999,0.9819624999999997,122.18023750000003,1.2380874999999993,161.10542499999997,1.9034500000000003
1062,136.456375,0.9819624999999997,122.18865000000007,1.2380999999999993,161.12954999999997,1.904025
1063,136.46007500000005,0.9819624999999997,122.21430000000004,1.2380999999999993,161.15258749999998,1.9046125000000003
1064,136.46371249999999,0.9819624999999997,122.24111250000006,1.2381999999999993,161.18674999999993,1.9054875000000002
1065,136.466875,0.9819624999999997,122.27828750000008,1.2381999999999993,161.24213749999993,1.905575
1066,136.470775,0.9819624999999997,122.29068750000006,1.2383124999999995,161.30552499999996,1.9056125
1067,136.4748125,0.9819624999999997,122.29357500000002,1.2385874999999993,161.36069999999995,1.9064625000000002
1068,136.47988750000005,0.9819624999999997,122.31985000000006,1.2389124999999992,161.38169999999997,1.906525
1069,136.50207500000005,0.9819624999999997,122.33732500000009,1.2402249999999992,161.3961,1.9065375
1070,136.53192500000006,0.9819624999999997,122.35091250000009,1.240399999999999,161.44612499999997,1.9065874999999999
1071,136.549625,0.9819624999999997,122.35615000000013,1.2407249999999994,161.49637499999994,1.9066875
1072,136.56866250000002,0.9825374999999998,122.3853750000001,1.2414874999999994,161.52587499999996,1.9070625
1073,136.5762125,0.9828499999999998,122.4440000000001,1.2418499999999992,161.591525,1.9076125000000002
1074,136.58545000000004,0.9829249999999997,122.4671125000001,1.242012499999999,161.63656249999997,1.9092500000000001
1075,136.59682500000002,0.9829874999999998,122.4857000000001,1.242012499999999,161.64987499999998,1.9107500000000002
1076,136.60937499999997,0.9832624999999997,122.52747500000011,1.242012499999999,161.65504999999993,1.9115625
1077,136.61668749999995,0.9832624999999997,122.54696250000006,1.2422749999999991,161.66716249999993,1.9117625
1078,136.6243125,0.9832624999999997,122.58318750000007,1.2429124999999992,161.70113749999996,1.912425
1079,136.6342375,0.9832624999999997,122.62588750000005,1.2440374999999992,161.72057499999997,1.9127375000000004
1080,136.64155,0.9832624999999997,122.66282500000007,1.2448499999999993,161.74923749999996,1.9129375000000004
1081,136.6480125,0.9832749999999997,122.68611250000009,1.2451249999999994,161.7627,1.9130125000000004
1082,136.65508750000004,0.9832749999999997,122.70278750000006,1.2451249999999994,161.80413749999997,1.9130250000000004
1083,136.66036249999996,0.9832749999999997,122.72423750000003,1.2457874999999994,161.87572500000002,1.9131500000000004
1084,136.66497499999997,0.9832749999999997,122.75716250000009,1.2472124999999994,161.906575,1.9137500000000003
1085,136.66766249999998,0.9832749999999997,122.77247500000007,1.2473499999999993,161.937,1.9146250000000002
1086,136.67067499999996,0.9833624999999997,122.78635000000011,1.2473624999999993,161.95794999999998,1.9147250000000002
1087,136.6754375,0.9836374999999998,122.79882500000006,1.2474249999999991,161.99123749999998,1.9149875
1088,136.6836875,0.9836999999999999,122.8294375000001,1.2474999999999992,162.05013749999992,1.9152500000000001
1089,136.691925,0.9837499999999999,122.84086250000013,1.2475999999999992,162.08257499999993,1.915325
1090,136.71483749999993,0.9845499999999998,122.85501250000016,1.2481374999999992,162.1032375,1.91565
1091,136.7525875,0.9856124999999999,122.87060000000008,1.2488874999999993,162.14969999999997,1.915925
1092,136.7886625,0.9867124999999999,122.88476250000014,1.2493249999999994,162.215175,1.916575
1093,136.808925,0.9867499999999998,122.89766250000014,1.2494124999999991,162.2583875,1.9187
1094,136.830975,0.9867749999999998,122.91373750000014,1.2495374999999993,162.3133625,1.9193249999999997
1095,136.85153749999998,0.986825,122.94027500000011,1.2503499999999992,162.33493749999997,1.9201374999999998
1096,136.862725,0.986825,122.97468750000007,1.2513624999999993,162.37403749999993,1.9225000000000003
1097,136.87408749999997,0.986825,122.98958750000007,1.2516749999999992,162.40652499999996,1.9236875
1098,136.8823875,0.986825,123.00222500000007,1.2517124999999991,162.436525,1.9241500000000002
1099,136.89286249999995,0.986825,123.01688750000008,1.251912499999999,162.46309999999997,1.9245750000000001
1100,136.89804999999993,0.986825,123.03883750000008,1.252624999999999,162.49198749999994,1.924625
1101,136.90132499999993,0.9868499999999999,123.07921250000008,1.2530124999999992,162.51146249999994,1.9246750000000004
1102,136.90781249999998,0.9868499999999999,123.10727500000006,1.2530249999999992,162.54666249999994,1.9255125000000002
1103,136.91572499999998,0.9868749999999998,123.14690000000007,1.2530249999999992,162.57823749999997,1.9260125000000001
1104,136.91978749999998,0.9868749999999998,123.1673625000001,1.2530249999999992,162.62802500000004,1.9263000000000003
1105,136.9244,0.9868749999999998,123.19218750000013,1.253049999999999,162.658575,1.9263250000000003
1106,136.92721250000002,0.9868999999999999,123.20680000000013,1.253049999999999,162.70448750000003,1.9272125
1107,136.93112499999998,0.9868999999999999,123.2162875000001,1.253049999999999,162.7487625,1.9283625
1108,136.9363625,0.9868999999999999,123.22691250000007,1.253049999999999,162.77342500000003,1.9292250000000002
1109,136.9461,0.9868999999999999,123.24378750000011,1.253049999999999,162.81037499999996,1.9318625
1110,136.96338749999998,0.9868999999999999,123.2768125000001,1.253462499999999,162.84418749999998,1.9330500000000004
1111,136.97494999999998,0.9873874999999999,123.2833375000001,1.2539874999999991,162.8727,1.9334500000000003
1112,136.9902375,0.9873999999999999,123.29006250000012,1.254049999999999,162.9559,1.9344375000000003
1113,137.00942499999996,0.9873999999999999,123.3016750000001,1.2544374999999992,162.9799,1.9347625000000002
1114,137.02548749999997,0.9873999999999999,123.31075000000006,1.255337499999999,162.98839999999996,1.9348250000000005
1115,137.03345000000002,0.9874375,123.32715000000013,1.2556999999999992,162.99379999999994,1.9349750000000003
1116,137.04351250000002,0.9874375,123.34665000000012,1.2558249999999993,163.000775,1.9353500000000003
1117,137.06287500000002,0.9874375,123.3800500000001,1.2558374999999993,163.00791249999995,1.9356375000000003
1118,137.07193750000005,0.9874375,123.40847500000011,1.2559624999999992,163.03437499999995,1.9363125000000003
1119,137.07561250000003,0.9874375,123.42121250000015,1.2559624999999992,163.04704999999996,1.9365000000000003
1120,137.0885125,0.9874375,123.43051250000013,1.2564249999999992,163.08011249999998,1.9367750000000001
1121,137.10657500000005,0.9874375,123.4468125000001,1.2566249999999994,163.110425,1.9370000000000003
1122,137.12962500000006,0.9874375,123.45762500000012,1.2570874999999995,163.12976249999994,1.9373250000000002
1123,137.15535,0.9874375,123.46722500000008,1.2577999999999994,163.14986249999993,1.9374000000000005
1124,137.18265000000005,0.9874375,123.48666250000005,1.2578624999999994,163.1571749999999,1.9379000000000002
1125,137.19428750000006,0.9876249999999999,123.51935000000007,1.2578749999999994,163.16369999999995,1.9381250000000003
1126,137.20280000000008,0.9878249999999998,123.53393750000004,1.2580624999999994,163.17513749999995,1.9381250000000003
1127,137.21566250000006,0.9880249999999998,123.56478750000004,1.2582999999999993,163.21478749999997,1.9383000000000001
1128,137.23502500000004,0.9880249999999998,123.617425,1.2587499999999994,163.23337499999997,1.9387000000000003
1129,137.24391250000005,0.9880249999999998,123.64715000000007,1.2593374999999996,163.25621249999995,1.9395125000000002
1130,137.25756250000003,0.9880249999999998,123.66480000000003,1.2593374999999996,163.27626249999997,1.9395875
1131,137.26978750000004,0.9880249999999998,123.69765000000005,1.2593374999999996,163.34013749999994,1.9407000000000003
1132,137.28685000000002,0.9880249999999998,123.73046250000003,1.2593374999999996,163.35332499999993,1.941525
1133,137.310225,0.9880249999999998,123.76983750000004,1.2593624999999995,163.36793749999993,1.941925
1134,137.320175,0.9880249999999998,123.81145000000008,1.2593624999999995,163.4021124999999,1.9427625
1135,137.3251375,0.9880249999999998,123.83787500000005,1.2594249999999994,163.42154999999994,1.9432125
1136,137.32776250000003,0.9880249999999998,123.87105000000007,1.2598499999999995,163.4292625,1.9440375
1137,137.33575000000008,0.9881124999999998,123.9195625000001,1.2599624999999994,163.4476,1.945725
1138,137.34846250000007,0.9881124999999998,123.96062500000009,1.2599624999999994,163.45978749999998,1.947175
1139,137.36955000000006,0.9881124999999998,123.97458750000007,1.2599624999999994,163.49013749999992,1.9484124999999997
1140,137.39178750000008,0.9881124999999998,123.99431250000006,1.2599624999999994,163.50611249999997,1.9487499999999998
1141,137.41976250000002,0.9881249999999998,124.00475000000007,1.2599624999999994,163.5229375,1.9488874999999999
1142,137.44711250000003,0.9884874999999999,124.01797500000008,1.2600124999999993,163.5511,1.9492625
1143,137.45628749999997,0.9889124999999999,124.04221250000009,1.2601624999999992,163.5597875,1.9500249999999997
1144,137.46117500000003,0.9893124999999998,124.07460000000009,1.2601999999999993,163.588925,1.951025
1145,137.467725,0.9893124999999998,124.10872500000004,1.2602624999999992,163.63388750000001,1.9511499999999997
1146,137.47466250000008,0.9893124999999998,124.13648750000007,1.2603999999999993,163.65147500000003,1.9516
1147,137.48532500000002,0.9893124999999998,124.16058750000006,1.2606624999999994,163.70198750000006,1.9516125
1148,137.50353750000002,0.9893124999999998,124.18697500000007,1.2617749999999992,163.72066250000003,1.9520125
1149,137.52507499999996,0.9893124999999998,124.22777500000008,1.262037499999999,163.73455000000007,1.9527374999999998
1150,137.54939999999996,0.9893124999999998,124.2649500000001,1.2621499999999992,163.75245000000007,1.9533499999999997
1151,137.5898375,0.9893124999999998,124.3222625000001,1.2622249999999993,163.77415000000008,1.9536124999999998
1152,137.63122499999997,0.9893124999999998,124.38060000000007,1.2622749999999991,163.82827500000005,1.9554125
1153,137.65332499999997,0.9893124999999998,124.41597500000009,1.2626374999999994,163.841775,1.9565124999999997
1154,137.65977500000005,0.9893624999999999,124.44617500000008,1.2626499999999994,163.8589625,1.95665
1155,137.66645000000003,0.9895249999999999,124.45077500000008,1.2626499999999994,163.87364999999997,1.9573375
1156,137.67432500000004,0.9895999999999998,124.4597000000001,1.2628499999999994,163.89231249999997,1.9590874999999999
1157,137.6805750000001,0.9896624999999999,124.46651250000009,1.2637999999999991,163.9302625,1.959425
1158,137.69260000000003,0.9896749999999999,124.47246250000009,1.2637999999999991,163.943275,1.9596999999999998
1159,137.70347500000003,0.9896749999999999,124.48346250000006,1.2639624999999992,163.96172499999994,1.9598874999999998
1160,137.7175875,0.9896749999999999,124.52562500000008,1.2639624999999992,163.97578749999994,1.9599124999999997
1161,137.7371125,0.9896749999999999,124.55967500000011,1.2642124999999993,163.99039999999997,1.9599499999999999
1162,137.74735,0.989725,124.6228375000001,1.2644874999999993,164.0355375,1.96075
1163,137.75779999999997,0.989775,124.66921250000007,1.2654499999999993,164.06474999999995,1.9615875000000003
1164,137.7694125,0.989775,124.6846125000001,1.2654499999999993,164.10273749999996,1.9617250000000002
1165,137.78805,0.989775,124.7049000000001,1.2662499999999992,164.1525624999999,1.9617625
1166,137.81573749999998,0.989775,124.72967500000006,1.2670124999999992,164.17332499999998,1.9620625
1167,137.8489,0.989775,124.73807500000007,1.2670124999999992,164.21329999999998,1.9638749999999998
1168,137.88639999999995,0.989775,124.75062500000008,1.2670249999999994,164.234375,1.9648249999999998
1169,137.91763749999993,0.989775,124.76513750000011,1.2670374999999994,164.2769875,1.9653125
1170,137.93508749999995,0.9897999999999999,124.79577500000012,1.2674249999999994,164.30134999999996,1.9653999999999998
1171,137.968175,0.9897999999999999,124.83171250000008,1.2677374999999993,164.3177,1.9663499999999998
1172,138.00621249999998,0.9899374999999999,124.84156250000015,1.2677999999999994,164.343425,1.9673124999999998
1173,138.02469999999997,0.9899999999999999,124.8546500000001,1.2686874999999993,164.3777375,1.9682374999999999
1174,138.03544999999997,0.9900249999999998,124.86732500000011,1.2686874999999993,164.41181250000002,1.9684375000000003
1175,138.04751249999995,0.9900249999999998,124.8760125000001,1.2688124999999995,164.42114999999998,1.9684875000000002
1176,138.06144999999998,0.9900499999999998,124.89208750000009,1.2697874999999994,164.441025,1.9686750000000002
1177,138.10735,0.9900499999999998,124.90753750000009,1.2697874999999994,164.527175,1.9687500000000002
1178,138.11467499999998,0.9900624999999998,124.93056250000005,1.2698374999999995,164.55533749999998,1.9688500000000004
1179,138.12398750000003,0.9900624999999998,124.95261250000001,1.2699374999999995,164.58397499999995,1.9689000000000005
1180,138.13715000000005,0.9900624999999998,124.97735000000004,1.2702874999999993,164.60315,1.9689125000000007
1181,138.148025,0.9900624999999998,125.03772500000005,1.2703624999999994,164.6575625,1.9690875000000005
1182,138.171925,0.9900624999999998,125.08440000000006,1.2705124999999995,164.71421249999995,1.9691875000000005
1183,138.21846250000002,0.9903124999999998,125.10538750000006,1.2715124999999994,164.74006249999994,1.9692250000000004
1184,138.26225,0.9903499999999998,125.11420000000004,1.2717499999999995,164.74693749999994,1.9693750000000003
1185,138.2773125,0.9903624999999998,125.12386250000007,1.2718749999999992,164.75732499999995,1.969475
1186,138.28515,0.9903624999999998,125.15613750000004,1.2723624999999992,164.77422499999994,1.969475
1187,138.29257499999997,0.9903624999999998,125.16990000000004,1.2727374999999992,164.8254875,1.969475
1188,138.3043,0.9903624999999998,125.18305000000005,1.2731249999999994,164.87333749999993,1.9695000000000003
1189,138.31075,0.9903624999999998,125.19675000000005,1.2733749999999995,164.89492499999994,1.9698125000000002
1190,138.32118750000004,0.9903624999999998,125.20586250000005,1.2736874999999994,164.91152499999995,1.9699875
1191,138.32968750000003,0.9903624999999998,125.24253750000008,1.2737374999999995,164.92433749999992,1.9701250000000001
1192,138.3441625,0.9903624999999998,125.2511875000001,1.2741749999999994,164.94888749999998,1.9702000000000002
1193,138.35853750000004,0.9903749999999998,125.2606250000001,1.2741874999999994,164.96453749999998,1.97055
1194,138.37942500000003,0.9916124999999998,125.2831750000001,1.2741874999999994,164.9839875,1.9706000000000001
1195,138.40101249999995,0.9916124999999998,125.3084125000001,1.2741999999999996,165.03338750000003,1.9706000000000001
1196,138.41339999999997,0.9916124999999998,125.3382625000001,1.2743249999999995,165.09513749999994,1.9706000000000001
1197,138.43042499999996,0.9916124999999998,125.35045000000011,1.2743374999999995,165.11262499999998,1.970675
1198,138.44578749999997,0.9916124999999998,125.36492500000011,1.2743499999999994,165.1271875,1.9708750000000002
1199,138.4556374999999,0.9916124999999998,125.37978750000013,1.2744124999999995,165.13377499999999,1.9709875
1200,138.47144999999992,0.9916124999999998,125.38683750000013,1.2744124999999995,165.14582500000003,1.9709999999999999
1201,138.4802125,0.9916124999999998,125.39686250000011,1.2744749999999996,165.15997499999997,1.9711499999999997
1202,138.4921625,0.9916124999999998,125.40948750000013,1.2744749999999996,165.17198750000003,1.9712749999999997
1203,138.510525,0.9918124999999998,125.42590000000007,1.2744749999999996,165.2209875,1.9713625000000001
1204,138.55745000000002,0.9918124999999998,125.43128750000011,1.2744749999999996,165.2562125,1.9715375
1205,138.60383749999997,0.9918124999999998,125.4434000000001,1.2744874999999996,165.30075,1.9715625
1206,138.61806249999998,0.9918124999999998,125.45107500000009,1.2744999999999995,165.3374,1.9715625
1207,138.6377125,0.9918124999999998,125.46391250000006,1.2744999999999995,165.35690000000002,1.9715625
1208,138.65768749999998,0.9918124999999998,125.47903750000009,1.2744999999999995,165.36766250000005,1.9716375
1209,138.68847499999995,0.9919249999999998,125.48966250000005,1.2745124999999995,165.3788125,1.9718
1210,138.69553749999997,0.9919999999999998,125.49993750000009,1.2745124999999995,165.38784999999996,1.9741875
1211,138.70227499999996,0.9924499999999997,125.52448750000009,1.2745124999999995,165.3966374999999,1.9753874999999999
1212,138.70984999999996,0.9925874999999997,125.5447875000001,1.2745749999999993,165.40766249999993,1.9753874999999999
1213,138.72317500000005,0.9925874999999997,125.55590000000005,1.2745749999999993,165.43557499999991,1.9753874999999999
1214,138.7399875,0.9925874999999997,125.56710000000008,1.2745749999999993,165.47204999999994,1.9754875
1215,138.77838749999998,0.9925874999999997,125.58571250000008,1.2745749999999993,165.54659999999996,1.9754875
1216,138.79822499999995,0.9925874999999997,125.59962500000009,1.2747124999999995,165.57256249999995,1.9758000000000002
1217,138.8199375,0.9925874999999997,125.60713750000009,1.2747124999999995,165.60148749999996,1.9758625000000003
1218,138.82648749999996,0.9925874999999997,125.6132250000001,1.2747249999999994,165.6248625,1.9759250000000004
1219,138.8294125,0.9925874999999997,125.62076250000007,1.2747874999999993,165.6540625,1.9759500000000005
1220,138.83717499999997,0.9929499999999998,125.63588750000007,1.2747874999999993,165.71544999999995,1.9759500000000005
1221,138.84922500000002,0.9929499999999998,125.65266250000006,1.2749124999999994,165.73663749999992,1.9759500000000005
1222,138.86346249999997,0.9929499999999998,125.66162500000006,1.2754374999999993,165.75069999999997,1.9759500000000005
1223,138.88102499999994,0.9929499999999998,125.66946250000005,1.2760874999999994,165.75776249999998,1.9759500000000005
1224,138.89891249999994,0.9929499999999998,125.68001250000003,1.2767749999999995,165.77333749999994,1.9759500000000005
1225,138.91668749999997,0.9929749999999997,125.70231250000005,1.2767999999999995,165.80085,1.9759500000000005
1226,138.92548749999997,0.9929749999999997,125.73690000000002,1.2768499999999994,165.81767499999998,1.9759625000000005
1227,138.9359,0.9929749999999997,125.75185000000005,1.2768499999999994,165.82966249999998,1.9759625000000005
1228,138.939775,0.9929874999999997,125.76141250000006,1.2768624999999993,165.83636249999992,1.9759625000000005
1229,138.9427,0.9930374999999998,125.78565000000005,1.2768624999999993,165.84199999999998,1.9759625000000005
1230,138.9449125,0.9930624999999997,125.79867500000005,1.2768624999999993,165.87643749999995,1.9760375000000006
1231,138.9488125,0.9930624999999997,125.82020000000004,1.2771374999999994,165.88146249999994,1.9760625000000005
1232,138.95155000000003,0.9930624999999997,125.83102500000004,1.2771874999999995,165.89216249999998,1.9761500000000003
1233,138.95313750000003,0.9930624999999997,125.84605000000006,1.2772249999999994,165.90654999999995,1.9761500000000003
1234,138.9572375,0.9930624999999997,125.87081250000008,1.2773499999999993,165.91731250000004,1.9761500000000003
1235,138.9674375,0.9932249999999998,125.88043750000006,1.2773499999999993,165.93490000000003,1.9765500000000005
1236,138.99583749999996,0.9932874999999997,125.89248750000004,1.2773499999999993,165.96156250000004,1.9765500000000005
1237,139.03343750000002,0.9932874999999997,125.9188375000001,1.2774124999999996,166.04843750000003,1.9779500000000005
1238,139.04353749999999,0.9932874999999997,125.92898750000009,1.2774874999999994,166.07526250000004,1.9779500000000005
1239,139.05621250000002,0.9932999999999997,125.93922500000008,1.2774874999999994,166.118025,1.9779500000000005
1240,139.07855,0.9932999999999997,125.97298750000009,1.2774874999999994,166.14715000000004,1.9781625000000005
1241,139.085525,0.9933124999999997,125.98295000000007,1.2774874999999994,166.18762499999997,1.9782750000000004
1242,139.08899999999997,0.9933124999999997,125.9931125000001,1.2774874999999994,166.30215000000004,1.9783125000000004
1243,139.0907625,0.9933124999999997,126.0015750000001,1.2774874999999994,166.3655875,1.9783625000000002
1244,139.0951625,0.9933124999999997,126.0143000000001,1.2774874999999994,166.37681249999997,1.9784375000000003
1245,139.098325,0.9933249999999997,126.02463750000008,1.2774874999999994,166.39118749999994,1.9790625000000006
1246,139.10483749999992,0.9933249999999997,126.03348750000006,1.2775124999999994,166.4176125,1.9792375000000004
1247,139.1121499999999,0.9933249999999997,126.03950000000006,1.2775124999999994,166.43959999999998,1.9792500000000004
1248,139.11857499999994,0.9933874999999998,126.04237500000006,1.2775624999999993,166.46202500000007,1.9794000000000003
1249,139.12462499999995,0.9933874999999998,126.05286250000006,1.2775624999999993,166.48796250000007,1.9797000000000002

